Deep Research Bench: Evaluating AI Web Research Agents

Amongst the most common use cases of modern AI is LLM chat with web search enabled. However, no direct evaluations of the quality of web research agents exist that control for the continually-changing web. We introduce Deep Research Bench, consisting of 89 multi-step web research task instances of varying difficulty across 8 diverse task categories, with the answers carefully worked out by skilled humans. We provide a "RetroSearch" environment with a large frozen set of scraped web pages, and demonstrate that offline "RetroSearch" agents perform comparably to "live web" agents, enabling reliable evaluations of models over time. We provide robust agent tooling and scaffolding to benchmark major LLMs as they are released, including "thinking" models like o3 and Gemini 2.5 Pro. We include automated evaluations of the lengthy agent traces to report progress over time in hallucinations, tool use, and forgetting. Finally, we evaluate the major web research products branded as "Deep Research", "Deep Search", "Search", or "Research." Results are available on a public leaderboard at https://drb.futuresearch.ai/.

==> analysis/data/classification.csv <==
task,instance,prompt,Classification (work vs. just eval)
,100 instances,,eval
CompileDataset,AirTravelBusiestDays,"
        Please compile a dataset fitting the following description:
        
Busiest days in terms of air travelers in the United States for each year from 2019 through 2024 with the following column names: date, number_of_air_travelers


        The dataset must have the following columns:
        
Column Name: date
Description: The date in YYYY-MM-DD format with the most air travelers within that year
Type: text




Column Name: number_of_air_travelers
Description: The number of air travelers on this date
Type: number



        
        ",eval
CompileDataset,Companies100bProfitDataset,"
        Please compile a dataset fitting the following description:
        
        Time taken for ByteDance, Facebook/Meta, Google, Amazon, and Microsoft to grow total revenue from $1 billion to $100 billion.
        The dataset includes the company name, the year in which it first reached $1 billion in total revenue, and the year it reached $100 billion.
        

        The dataset must have the following columns:
        
Column Name: company
Description: The name of the company.
Type: text




Column Name: year_1B
Description: The year in which the company first reached a $1 billion total revenue.
Type: number




Column Name: year_100B
Description: The year in which the company first reached a $100 billion total revenue.
Type: number



        
        ",work
CompileDataset,CybersecurityCompanyFinancialsDataset,"
        Please compile a dataset fitting the following description:
        
        For the following companies: CROWDSTRIKE, FORTINET, CHECK POINT SOFTWARE, ZSCALER, PALO ALTO NETWORKS, OKTA, return a table with columns: Company name, annual revenue for the last complete financial year (as of 18 Mar 2025), annual revenue for the year before that, the growth rate in revenue.
        

        The dataset must have the following columns:
        
Column Name: company
Description: The name of the company.
Type: text




Column Name: recent_fy
Description: The annual revenue for the last complete financial year (as of 18 Mar 2025), in thousands of dollars.
Type: number




Column Name: fy_1_yr_ago
Description: The annual revenue for the year before the last complete financial year, in thousands of dollars.
Type: number




Column Name: growth
Description: The growth rate in revenue, as a percentage (rounded to the nearest whole number).
Type: number



        
        ",work
CompileDataset,ReasoningModelApiCosts,"
        Please compile a dataset fitting the following description:
        
        Latest versions of all known reasoning LLMs (llms that generate ""internal"" reasoning tokens before giving their final response, where the API distinguishes between reasoning tokens and final-answer tokens) that are available behind a public API,
        together their developers, and with API prices for uncached, non-batch, non-off-peak input and output tokens.
        In cases where the LLM is available from multiple providers, the prices for the model developer's API should be given.
        An LLM should be considered a later version of the same LLM if it differs in its API name only by a date suffix
        So, gpt-4-1106 is a later version of gpt-4-0314. But gpt-4o-preview is different from gpt-4o.
        

        The dataset must have the following columns:
        
Column Name: model_name
Description: The name of the model, exactly as it appears in the API spec.
Type: text




Column Name: input_token_price
Description: The price of uncached input tokens
Type: number
Unit: USD per million tokens



Column Name: output_token_price
Description: The price of uncached output tokens
Type: number
Unit: USD per million tokens


        
        ",work
CompileDataset,SoftwareDeveloperJobs,"
        Please compile a dataset fitting the following description:
        
Number of software developer jobs in the United States from 2019 through 2023 with the following column names: year, number of software developers, source, url, percent change

The percent change should be rounded to one decimal place.

        The dataset must have the following columns:
        
Column Name: year
Description: The year for which the data is reported
Type: number




Column Name: number_of_software_developers
Description: The number of software developers in the year
Type: number




Column Name: source
Description: The name of the source of the data
Type: text




Column Name: url
Description: The URL of the source of the data
Type: text




Column Name: percent_change
Description: The percent change in the number of software developers from the previous year
Type: number



        
        ",work
CompileDataset,SpecialOlympicMedalsDataset,"
        Please compile a dataset fitting the following description:
        
        List of all special olympic medals won by the following delegations at the 2025 XII Special Olympics World Winter Games:
        - United States
        - Canada
        - China
        - Hong Kong
        - Macau
        - Chinese Taipei
        

        The dataset must have the following columns:
        
Column Name: delegation
Description: The delegation that won the medal
Type: text




Column Name: gold
Description: The total number of gold medals won by the delegation across all disciplines and categories
Type: number




Column Name: silver
Description: The total number of silver medals won by the delegation across all disciplines and categories
Type: number




Column Name: bronze
Description: The total number of bronze medals won by the delegation across all disciplines and categories
Type: number



        
        ",eval
CompileDataset,UncontrolledRocketReentriesDataset,"
        Please compile a dataset fitting the following description:
        
        Documented cases of uncontrolled reentries of Chinese Long March rockets as of 18 Mar 2025.
        The dataset includes the date of reentry, the rocket model, the country of origin, the weight of the rocket stage,
        the launch date, the number of days in orbit, and whether the reentry was uncontrolled.
        

        The dataset must have the following columns:
        
Column Name: rocket_model
Description: The model of the rocket that reentered.
Type: text




Column Name: country
Description: The country responsible for launching the rocket.
Type: text




Column Name: reentry_date
Description: The date the rocket stage reentered Earth's atmosphere.
Type: date



        
        ",eval
DeriveNumber,AirTravelThanksgiving2024,"
        Your task is to figure out the value of the following number:

        
According to the TSA, the total number of air travelers during Thanksgiving week 2024 (Sunday through Saturday).


        The value should be in the following unit: passengers.

        It is unlikely that you'll be able to find the number explicitly stated in a source; instead, you'll need to calculate it from numbers that you are able to find.
        Your response must be calculated using an exact formula, where each variable is fixed as a number that can be traced to a source.
        Nowhere should you estimate or guess; all inputs to your calculation must be found in sources.

        If you are unable to figure out the number, set the success flag to false in your response.
        ",eval
DeriveNumber,FrontierTokensPerParam2024,"
        Your task is to figure out the value of the following number:

        
Average training tokens per parameter for the largest open-weight LLMs released in 2024.


        The value should be in the following unit: tokens per parameter.

        It is unlikely that you'll be able to find the number explicitly stated in a source; instead, you'll need to calculate it from numbers that you are able to find.
        Your response must be calculated using an exact formula, where each variable is fixed as a number that can be traced to a source.
        Nowhere should you estimate or guess; all inputs to your calculation must be found in sources.

        If you are unable to figure out the number, set the success flag to false in your response.
        ",work
DeriveNumber,HighestGDPPerCow2023,"
        Your task is to figure out the value of the following number:

        
What was the highest GDP per cow among the nations of the world in 2023, in millions of USD?


        The value should be in the following unit: millions of USD.

        It is unlikely that you'll be able to find the number explicitly stated in a source; instead, you'll need to calculate it from numbers that you are able to find.
        Your response must be calculated using an exact formula, where each variable is fixed as a number that can be traced to a source.
        Nowhere should you estimate or guess; all inputs to your calculation must be found in sources.

        If you are unable to figure out the number, set the success flag to false in your response.
        ",eval
DeriveNumber,IvecoEmissionsReduction,"
        Your task is to figure out the value of the following number:

        
The percentage reduction in Iveco's scope 1 GHG emissions between 2021 and 2022, rounded to the nearest whole number.


        The value should be in the following unit: %.

        It is unlikely that you'll be able to find the number explicitly stated in a source; instead, you'll need to calculate it from numbers that you are able to find.
        Your response must be calculated using an exact formula, where each variable is fixed as a number that can be traced to a source.
        Nowhere should you estimate or guess; all inputs to your calculation must be found in sources.

        If you are unable to figure out the number, set the success flag to false in your response.
        ",eval
DeriveNumber,NasdaqAIIndexVsNasdaq2024,"
        Your task is to figure out the value of the following number:

        
NASDAQ AI Index 2024 performance vs. the overall NASDAQ index.


        The value should be in the following unit: difference in percentage points.

        It is unlikely that you'll be able to find the number explicitly stated in a source; instead, you'll need to calculate it from numbers that you are able to find.
        Your response must be calculated using an exact formula, where each variable is fixed as a number that can be traced to a source.
        Nowhere should you estimate or guess; all inputs to your calculation must be found in sources.

        If you are unable to figure out the number, set the success flag to false in your response.
        ",work
DeriveNumber,OpenModelMMLULag,"
        Your task is to figure out the value of the following number:

        
The number of months between the release of PaLM 540B and the release of the first model to outperform it on MMLU whose weights are currently available to the public.
Base your calculation on the date the open-weights model was first released to the public (including limited, semi-public releases), not the date when its weights were released.
Your answer should be a whole number, the number of calendar months between the first and second release:
e.g. if the first release was December 25, 1998 and the second was in June 1, 1999, your answer would be 6.


        The value should be in the following unit: months.

        It is unlikely that you'll be able to find the number explicitly stated in a source; instead, you'll need to calculate it from numbers that you are able to find.
        Your response must be calculated using an exact formula, where each variable is fixed as a number that can be traced to a source.
        Nowhere should you estimate or guess; all inputs to your calculation must be found in sources.

        If you are unable to figure out the number, set the success flag to false in your response.
        ",eval
DeriveNumber,SoftwareDeveloperSalaries2021To2023,"
        Your task is to figure out the value of the following number:

        
Real change in median US software developer salaries from 2021 to 2023, in 2021 dollars


        The value should be in the following unit: dollars.

        It is unlikely that you'll be able to find the number explicitly stated in a source; instead, you'll need to calculate it from numbers that you are able to find.
        Your response must be calculated using an exact formula, where each variable is fixed as a number that can be traced to a source.
        Nowhere should you estimate or guess; all inputs to your calculation must be found in sources.

        If you are unable to figure out the number, set the success flag to false in your response.
        ",work
DeriveNumber,TrumpEOs,"
        Your task is to figure out the value of the following number:

        
How many executive orders has Trump signed in February 2025?


        The value should be in the following unit: executive orders.

        It is unlikely that you'll be able to find the number explicitly stated in a source; instead, you'll need to calculate it from numbers that you are able to find.
        Your response must be calculated using an exact formula, where each variable is fixed as a number that can be traced to a source.
        Nowhere should you estimate or guess; all inputs to your calculation must be found in sources.

        If you are unable to figure out the number, set the success flag to false in your response.
        ",eval
DeriveNumber,BrazilRainfall,"
        Your task is to figure out the value of the following number:

        
What was the amount of measured and recorded cumulative rainfall (in millimeters) at the National Institute of Meteorology (INMET) weather station [83377] BRASILIA - DF for the month of December 2024?


        The value should be in the following unit: mm.

        It is unlikely that you'll be able to find the number explicitly stated in a source; instead, you'll need to calculate it from numbers that you are able to find.
        Your response must be calculated using an exact formula, where each variable is fixed as a number that can be traced to a source.
        Nowhere should you estimate or guess; all inputs to your calculation must be found in sources.

        If you are unable to figure out the number, set the success flag to false in your response.
        ",eval
DeriveNumber,ChesscomAccountClosures,"
        Your task is to figure out the value of the following number:

        
How many IM and GM account closures did chess.com report for 2024?


        The value should be in the following unit: closures.

        It is unlikely that you'll be able to find the number explicitly stated in a source; instead, you'll need to calculate it from numbers that you are able to find.
        Your response must be calculated using an exact formula, where each variable is fixed as a number that can be traced to a source.
        Nowhere should you estimate or guess; all inputs to your calculation must be found in sources.

        If you are unable to figure out the number, set the success flag to false in your response.
        ",eval
DeriveNumber,NZWhoopingCoughCases,"
        Your task is to figure out the value of the following number:

        
How many whooping cough cases did New Zealand report in total from December 13, 2024, to December 27, 2024?


        The value should be in the following unit: cases.

        It is unlikely that you'll be able to find the number explicitly stated in a source; instead, you'll need to calculate it from numbers that you are able to find.
        Your response must be calculated using an exact formula, where each variable is fixed as a number that can be traced to a source.
        Nowhere should you estimate or guess; all inputs to your calculation must be found in sources.

        If you are unable to figure out the number, set the success flag to false in your response.
        ",eval
DeriveNumber,RCPPollingBias,"
        Your task is to figure out the value of the following number:

        
What was RCP's polling bias for Trump compared to the actual results of the 2024 election?
In other words, what was the difference in percentage points between what the polls expected and the actual results?

The question will resolve as Donald Trump's national polling bias, using as a basis the the October 17 RCP average of a Harris ahead of Trump by 1.583pp.

Thus, this will be calculated as ([-1.583] minus [Trump's popular vote percentage] plus [Harris' popular vote percentage]).


        The value should be in the following unit: %.

        It is unlikely that you'll be able to find the number explicitly stated in a source; instead, you'll need to calculate it from numbers that you are able to find.
        Your response must be calculated using an exact formula, where each variable is fixed as a number that can be traced to a source.
        Nowhere should you estimate or guess; all inputs to your calculation must be found in sources.

        If you are unable to figure out the number, set the success flag to false in your response.
        ",eval
FindDataset,ChineseAiLabs,"
Please find datasets that are relevant to my query: ""How many big AI labs (say, having trained an AI model with over 1e24 FLOPs) are there in China?""
If you can't find any datasets, set the `found_datasets` flag to False and return an empty list.
Otherwise, set the `found_datasets` flag to True and return a list of links to the datasets with reasoning why you chose them and which columns are relevant to my query.
For example, if I ask for ""datasets about GDP per capita in UK during the industrial revolution"" and you found a dataset that has estimated UK GDP, UK population, and many other economic indicators ƒrom 1600 onwards, you should return the link to the dataset and your reasoning should note that the industrial revolution started around 1750 (so the time requirement is satisfied) and that GDP per capita is not a column, but it can be calculated as GDP/population (which are present in the dataset).

Note that while many datasets are csv or excel files, they can also be tables, charts, other visualizations on websites or in pdf files (often papers), or even just high quality summary statistics (like quartiles, mean, median, etc.) if everything else fails.
Wikipedia, for example, has many datasets in the form of tables; in this case, just return the link to the article, not the table (e.g. https://en.wikipedia.org/wiki/Nuclear_reactor, not https://en.wikipedia.org/wiki/Nuclear_reactor#Table_by_date).
Papers often have datasets in the form of tables or charts; in this case, just return the link to the paper, not the table or chart.
Government websites often have datasets in various (inconvenient) formats.
If in doubt, prefer
* datasets in a csv file or a table over interactive visualizations which are harder to access. (Many interactive visualizations are accompanied by a csv download link; preferably return the csv link.),
* datasets, tables, or charts over just summary statistics,
* up-to-date datasets (i.e. when there is a newer dataset available, prefer the newer one),
* non-paywalled datasets over paywalled ones.

You should return at most 10 datasets.
",work
FindDataset,ChineseDisposableIncome,"
Please find datasets that are relevant to my query: ""What's the distribution of disposable income of Chinese households?""
If you can't find any datasets, set the `found_datasets` flag to False and return an empty list.
Otherwise, set the `found_datasets` flag to True and return a list of links to the datasets with reasoning why you chose them and which columns are relevant to my query.
For example, if I ask for ""datasets about GDP per capita in UK during the industrial revolution"" and you found a dataset that has estimated UK GDP, UK population, and many other economic indicators ƒrom 1600 onwards, you should return the link to the dataset and your reasoning should note that the industrial revolution started around 1750 (so the time requirement is satisfied) and that GDP per capita is not a column, but it can be calculated as GDP/population (which are present in the dataset).

Note that while many datasets are csv or excel files, they can also be tables, charts, other visualizations on websites or in pdf files (often papers), or even just high quality summary statistics (like quartiles, mean, median, etc.) if everything else fails.
Wikipedia, for example, has many datasets in the form of tables; in this case, just return the link to the article, not the table (e.g. https://en.wikipedia.org/wiki/Nuclear_reactor, not https://en.wikipedia.org/wiki/Nuclear_reactor#Table_by_date).
Papers often have datasets in the form of tables or charts; in this case, just return the link to the paper, not the table or chart.
Government websites often have datasets in various (inconvenient) formats.
If in doubt, prefer
* datasets in a csv file or a table over interactive visualizations which are harder to access. (Many interactive visualizations are accompanied by a csv download link; preferably return the csv link.),
* datasets, tables, or charts over just summary statistics,
* up-to-date datasets (i.e. when there is a newer dataset available, prefer the newer one),
* non-paywalled datasets over paywalled ones.

You should return at most 10 datasets.
",eval
FindDataset,ChineseHouseholdSavingsRate,"
Please find datasets that are relevant to my query: ""Dataset that breaks down personal savings rates in China for the last 15 years""
If you can't find any datasets, set the `found_datasets` flag to False and return an empty list.
Otherwise, set the `found_datasets` flag to True and return a list of links to the datasets with reasoning why you chose them and which columns are relevant to my query.
For example, if I ask for ""datasets about GDP per capita in UK during the industrial revolution"" and you found a dataset that has estimated UK GDP, UK population, and many other economic indicators ƒrom 1600 onwards, you should return the link to the dataset and your reasoning should note that the industrial revolution started around 1750 (so the time requirement is satisfied) and that GDP per capita is not a column, but it can be calculated as GDP/population (which are present in the dataset).

Note that while many datasets are csv or excel files, they can also be tables, charts, other visualizations on websites or in pdf files (often papers), or even just high quality summary statistics (like quartiles, mean, median, etc.) if everything else fails.
Wikipedia, for example, has many datasets in the form of tables; in this case, just return the link to the article, not the table (e.g. https://en.wikipedia.org/wiki/Nuclear_reactor, not https://en.wikipedia.org/wiki/Nuclear_reactor#Table_by_date).
Papers often have datasets in the form of tables or charts; in this case, just return the link to the paper, not the table or chart.
Government websites often have datasets in various (inconvenient) formats.
If in doubt, prefer
* datasets in a csv file or a table over interactive visualizations which are harder to access. (Many interactive visualizations are accompanied by a csv download link; preferably return the csv link.),
* datasets, tables, or charts over just summary statistics,
* up-to-date datasets (i.e. when there is a newer dataset available, prefer the newer one),
* non-paywalled datasets over paywalled ones.

You should return at most 10 datasets.
",eval
FindDataset,ContainerTransitTimes,"
Please find datasets that are relevant to my query: ""How long does it take for a container to travel from China to the US and how did it change over time in recent years?""
If you can't find any datasets, set the `found_datasets` flag to False and return an empty list.
Otherwise, set the `found_datasets` flag to True and return a list of links to the datasets with reasoning why you chose them and which columns are relevant to my query.
For example, if I ask for ""datasets about GDP per capita in UK during the industrial revolution"" and you found a dataset that has estimated UK GDP, UK population, and many other economic indicators ƒrom 1600 onwards, you should return the link to the dataset and your reasoning should note that the industrial revolution started around 1750 (so the time requirement is satisfied) and that GDP per capita is not a column, but it can be calculated as GDP/population (which are present in the dataset).

Note that while many datasets are csv or excel files, they can also be tables, charts, other visualizations on websites or in pdf files (often papers), or even just high quality summary statistics (like quartiles, mean, median, etc.) if everything else fails.
Wikipedia, for example, has many datasets in the form of tables; in this case, just return the link to the article, not the table (e.g. https://en.wikipedia.org/wiki/Nuclear_reactor, not https://en.wikipedia.org/wiki/Nuclear_reactor#Table_by_date).
Papers often have datasets in the form of tables or charts; in this case, just return the link to the paper, not the table or chart.
Government websites often have datasets in various (inconvenient) formats.
If in doubt, prefer
* datasets in a csv file or a table over interactive visualizations which are harder to access. (Many interactive visualizations are accompanied by a csv download link; preferably return the csv link.),
* datasets, tables, or charts over just summary statistics,
* up-to-date datasets (i.e. when there is a newer dataset available, prefer the newer one),
* non-paywalled datasets over paywalled ones.

You should return at most 10 datasets.
",work
FindDataset,CybenchFirstSolveTimes,"
Please find datasets that are relevant to my query: ""How long did it take human participants to solve tasks in the Cybench benchmark?""
If you can't find any datasets, set the `found_datasets` flag to False and return an empty list.
Otherwise, set the `found_datasets` flag to True and return a list of links to the datasets with reasoning why you chose them and which columns are relevant to my query.
For example, if I ask for ""datasets about GDP per capita in UK during the industrial revolution"" and you found a dataset that has estimated UK GDP, UK population, and many other economic indicators ƒrom 1600 onwards, you should return the link to the dataset and your reasoning should note that the industrial revolution started around 1750 (so the time requirement is satisfied) and that GDP per capita is not a column, but it can be calculated as GDP/population (which are present in the dataset).

Note that while many datasets are csv or excel files, they can also be tables, charts, other visualizations on websites or in pdf files (often papers), or even just high quality summary statistics (like quartiles, mean, median, etc.) if everything else fails.
Wikipedia, for example, has many datasets in the form of tables; in this case, just return the link to the article, not the table (e.g. https://en.wikipedia.org/wiki/Nuclear_reactor, not https://en.wikipedia.org/wiki/Nuclear_reactor#Table_by_date).
Papers often have datasets in the form of tables or charts; in this case, just return the link to the paper, not the table or chart.
Government websites often have datasets in various (inconvenient) formats.
If in doubt, prefer
* datasets in a csv file or a table over interactive visualizations which are harder to access. (Many interactive visualizations are accompanied by a csv download link; preferably return the csv link.),
* datasets, tables, or charts over just summary statistics,
* up-to-date datasets (i.e. when there is a newer dataset available, prefer the newer one),
* non-paywalled datasets over paywalled ones.

You should return at most 10 datasets.
",work
FindDataset,CyberEvents,"
Please find datasets that are relevant to my query: ""I want to find out how many cyber events have occurred every year in the past 10 years.""
If you can't find any datasets, set the `found_datasets` flag to False and return an empty list.
Otherwise, set the `found_datasets` flag to True and return a list of links to the datasets with reasoning why you chose them and which columns are relevant to my query.
For example, if I ask for ""datasets about GDP per capita in UK during the industrial revolution"" and you found a dataset that has estimated UK GDP, UK population, and many other economic indicators ƒrom 1600 onwards, you should return the link to the dataset and your reasoning should note that the industrial revolution started around 1750 (so the time requirement is satisfied) and that GDP per capita is not a column, but it can be calculated as GDP/population (which are present in the dataset).

Note that while many datasets are csv or excel files, they can also be tables, charts, other visualizations on websites or in pdf files (often papers), or even just high quality summary statistics (like quartiles, mean, median, etc.) if everything else fails.
Wikipedia, for example, has many datasets in the form of tables; in this case, just return the link to the article, not the table (e.g. https://en.wikipedia.org/wiki/Nuclear_reactor, not https://en.wikipedia.org/wiki/Nuclear_reactor#Table_by_date).
Papers often have datasets in the form of tables or charts; in this case, just return the link to the paper, not the table or chart.
Government websites often have datasets in various (inconvenient) formats.
If in doubt, prefer
* datasets in a csv file or a table over interactive visualizations which are harder to access. (Many interactive visualizations are accompanied by a csv download link; preferably return the csv link.),
* datasets, tables, or charts over just summary statistics,
* up-to-date datasets (i.e. when there is a newer dataset available, prefer the newer one),
* non-paywalled datasets over paywalled ones.

You should return at most 10 datasets.
",work
FindDataset,DeepfakeIncidents,"
Please find datasets that are relevant to my query: ""I want to find out how many deepfake incidents of each modality (like video, audio, image, etc.) have occurred in the past year.""
If you can't find any datasets, set the `found_datasets` flag to False and return an empty list.
Otherwise, set the `found_datasets` flag to True and return a list of links to the datasets with reasoning why you chose them and which columns are relevant to my query.
For example, if I ask for ""datasets about GDP per capita in UK during the industrial revolution"" and you found a dataset that has estimated UK GDP, UK population, and many other economic indicators ƒrom 1600 onwards, you should return the link to the dataset and your reasoning should note that the industrial revolution started around 1750 (so the time requirement is satisfied) and that GDP per capita is not a column, but it can be calculated as GDP/population (which are present in the dataset).

Note that while many datasets are csv or excel files, they can also be tables, charts, other visualizations on websites or in pdf files (often papers), or even just high quality summary statistics (like quartiles, mean, median, etc.) if everything else fails.
Wikipedia, for example, has many datasets in the form of tables; in this case, just return the link to the article, not the table (e.g. https://en.wikipedia.org/wiki/Nuclear_reactor, not https://en.wikipedia.org/wiki/Nuclear_reactor#Table_by_date).
Papers often have datasets in the form of tables or charts; in this case, just return the link to the paper, not the table or chart.
Government websites often have datasets in various (inconvenient) formats.
If in doubt, prefer
* datasets in a csv file or a table over interactive visualizations which are harder to access. (Many interactive visualizations are accompanied by a csv download link; preferably return the csv link.),
* datasets, tables, or charts over just summary statistics,
* up-to-date datasets (i.e. when there is a newer dataset available, prefer the newer one),
* non-paywalled datasets over paywalled ones.

You should return at most 10 datasets.
",eval
FindDataset,FDARecallsDataset,"
Please find datasets that are relevant to my query: ""How many drugs have been recalled by the FDA in 2024?""
If you can't find any datasets, set the `found_datasets` flag to False and return an empty list.
Otherwise, set the `found_datasets` flag to True and return a list of links to the datasets with reasoning why you chose them and which columns are relevant to my query.
For example, if I ask for ""datasets about GDP per capita in UK during the industrial revolution"" and you found a dataset that has estimated UK GDP, UK population, and many other economic indicators ƒrom 1600 onwards, you should return the link to the dataset and your reasoning should note that the industrial revolution started around 1750 (so the time requirement is satisfied) and that GDP per capita is not a column, but it can be calculated as GDP/population (which are present in the dataset).

Note that while many datasets are csv or excel files, they can also be tables, charts, other visualizations on websites or in pdf files (often papers), or even just high quality summary statistics (like quartiles, mean, median, etc.) if everything else fails.
Wikipedia, for example, has many datasets in the form of tables; in this case, just return the link to the article, not the table (e.g. https://en.wikipedia.org/wiki/Nuclear_reactor, not https://en.wikipedia.org/wiki/Nuclear_reactor#Table_by_date).
Papers often have datasets in the form of tables or charts; in this case, just return the link to the paper, not the table or chart.
Government websites often have datasets in various (inconvenient) formats.
If in doubt, prefer
* datasets in a csv file or a table over interactive visualizations which are harder to access. (Many interactive visualizations are accompanied by a csv download link; preferably return the csv link.),
* datasets, tables, or charts over just summary statistics,
* up-to-date datasets (i.e. when there is a newer dataset available, prefer the newer one),
* non-paywalled datasets over paywalled ones.

You should return at most 10 datasets.
",eval
FindDataset,IPODataset,"
Please find datasets that are relevant to my query: ""How many IPOs with an offer price of at least $5.00 were there in each of the years between 1980 and 2024?""
If you can't find any datasets, set the `found_datasets` flag to False and return an empty list.
Otherwise, set the `found_datasets` flag to True and return a list of links to the datasets with reasoning why you chose them and which columns are relevant to my query.
For example, if I ask for ""datasets about GDP per capita in UK during the industrial revolution"" and you found a dataset that has estimated UK GDP, UK population, and many other economic indicators ƒrom 1600 onwards, you should return the link to the dataset and your reasoning should note that the industrial revolution started around 1750 (so the time requirement is satisfied) and that GDP per capita is not a column, but it can be calculated as GDP/population (which are present in the dataset).

Note that while many datasets are csv or excel files, they can also be tables, charts, other visualizations on websites or in pdf files (often papers), or even just high quality summary statistics (like quartiles, mean, median, etc.) if everything else fails.
Wikipedia, for example, has many datasets in the form of tables; in this case, just return the link to the article, not the table (e.g. https://en.wikipedia.org/wiki/Nuclear_reactor, not https://en.wikipedia.org/wiki/Nuclear_reactor#Table_by_date).
Papers often have datasets in the form of tables or charts; in this case, just return the link to the paper, not the table or chart.
Government websites often have datasets in various (inconvenient) formats.
If in doubt, prefer
* datasets in a csv file or a table over interactive visualizations which are harder to access. (Many interactive visualizations are accompanied by a csv download link; preferably return the csv link.),
* datasets, tables, or charts over just summary statistics,
* up-to-date datasets (i.e. when there is a newer dataset available, prefer the newer one),
* non-paywalled datasets over paywalled ones.

You should return at most 10 datasets.
",eval
FindDataset,ParameterXTrainingSizeForGPT2Performance,"
Please find datasets that are relevant to my query: ""How has the amount of LLM training compute/data/params required for a fixed level of performance evolved over time?""
If you can't find any datasets, set the `found_datasets` flag to False and return an empty list.
Otherwise, set the `found_datasets` flag to True and return a list of links to the datasets with reasoning why you chose them and which columns are relevant to my query.
For example, if I ask for ""datasets about GDP per capita in UK during the industrial revolution"" and you found a dataset that has estimated UK GDP, UK population, and many other economic indicators ƒrom 1600 onwards, you should return the link to the dataset and your reasoning should note that the industrial revolution started around 1750 (so the time requirement is satisfied) and that GDP per capita is not a column, but it can be calculated as GDP/population (which are present in the dataset).

Note that while many datasets are csv or excel files, they can also be tables, charts, other visualizations on websites or in pdf files (often papers), or even just high quality summary statistics (like quartiles, mean, median, etc.) if everything else fails.
Wikipedia, for example, has many datasets in the form of tables; in this case, just return the link to the article, not the table (e.g. https://en.wikipedia.org/wiki/Nuclear_reactor, not https://en.wikipedia.org/wiki/Nuclear_reactor#Table_by_date).
Papers often have datasets in the form of tables or charts; in this case, just return the link to the paper, not the table or chart.
Government websites often have datasets in various (inconvenient) formats.
If in doubt, prefer
* datasets in a csv file or a table over interactive visualizations which are harder to access. (Many interactive visualizations are accompanied by a csv download link; preferably return the csv link.),
* datasets, tables, or charts over just summary statistics,
* up-to-date datasets (i.e. when there is a newer dataset available, prefer the newer one),
* non-paywalled datasets over paywalled ones.

You should return at most 10 datasets.
",work
FindDataset,WorldBankGDPGrowth,"
Please find datasets that are relevant to my query: ""What was the *exact* (4 decimal places) GDP growth across different countries between 1960 and 2024?""
If you can't find any datasets, set the `found_datasets` flag to False and return an empty list.
Otherwise, set the `found_datasets` flag to True and return a list of links to the datasets with reasoning why you chose them and which columns are relevant to my query.
For example, if I ask for ""datasets about GDP per capita in UK during the industrial revolution"" and you found a dataset that has estimated UK GDP, UK population, and many other economic indicators ƒrom 1600 onwards, you should return the link to the dataset and your reasoning should note that the industrial revolution started around 1750 (so the time requirement is satisfied) and that GDP per capita is not a column, but it can be calculated as GDP/population (which are present in the dataset).

Note that while many datasets are csv or excel files, they can also be tables, charts, other visualizations on websites or in pdf files (often papers), or even just high quality summary statistics (like quartiles, mean, median, etc.) if everything else fails.
Wikipedia, for example, has many datasets in the form of tables; in this case, just return the link to the article, not the table (e.g. https://en.wikipedia.org/wiki/Nuclear_reactor, not https://en.wikipedia.org/wiki/Nuclear_reactor#Table_by_date).
Papers often have datasets in the form of tables or charts; in this case, just return the link to the paper, not the table or chart.
Government websites often have datasets in various (inconvenient) formats.
If in doubt, prefer
* datasets in a csv file or a table over interactive visualizations which are harder to access. (Many interactive visualizations are accompanied by a csv download link; preferably return the csv link.),
* datasets, tables, or charts over just summary statistics,
* up-to-date datasets (i.e. when there is a newer dataset available, prefer the newer one),
* non-paywalled datasets over paywalled ones.

You should return at most 10 datasets.
",eval
FindDataset,TurkeyInflationRate,"
Please find datasets that are relevant to my query: ""What was the average inflation in Turkey from January 1, 2022 to December 31, 2024 inclusive?""
If you can't find any datasets, set the `found_datasets` flag to False and return an empty list.
Otherwise, set the `found_datasets` flag to True and return a list of links to the datasets with reasoning why you chose them and which columns are relevant to my query.
For example, if I ask for ""datasets about GDP per capita in UK during the industrial revolution"" and you found a dataset that has estimated UK GDP, UK population, and many other economic indicators ƒrom 1600 onwards, you should return the link to the dataset and your reasoning should note that the industrial revolution started around 1750 (so the time requirement is satisfied) and that GDP per capita is not a column, but it can be calculated as GDP/population (which are present in the dataset).

Note that while many datasets are csv or excel files, they can also be tables, charts, other visualizations on websites or in pdf files (often papers), or even just high quality summary statistics (like quartiles, mean, median, etc.) if everything else fails.
Wikipedia, for example, has many datasets in the form of tables; in this case, just return the link to the article, not the table (e.g. https://en.wikipedia.org/wiki/Nuclear_reactor, not https://en.wikipedia.org/wiki/Nuclear_reactor#Table_by_date).
Papers often have datasets in the form of tables or charts; in this case, just return the link to the paper, not the table or chart.
Government websites often have datasets in various (inconvenient) formats.
If in doubt, prefer
* datasets in a csv file or a table over interactive visualizations which are harder to access. (Many interactive visualizations are accompanied by a csv download link; preferably return the csv link.),
* datasets, tables, or charts over just summary statistics,
* up-to-date datasets (i.e. when there is a newer dataset available, prefer the newer one),
* non-paywalled datasets over paywalled ones.

You should return at most 10 datasets.
",eval
FindNumber,AltMeatMarketSize,"
Please find the value of the following number: global market size for alternative meat products, also known as plant-based meat and seafood, in 2023. Your answer should have the following unit: billions of USD, rounded to the nearest hundred million. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,ChipPowerConsumption,"
Please find the value of the following number: What is the TDP for an A100 GPU?. Your answer should have the following unit: watts. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,DeepseekH100s,"
Please find the value of the following number: number of H100 GPUs used by Deepseek to train R1. Your answer should have the following unit: number. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,DropboxTeamsMarch2024,"
Please find the value of the following number: number of Dropbox Teams product subscribers in 2024 Q3. Your answer should have the following unit: number of paying teams. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,ExcessCovidDeathsUK2023,"
Please find the value of the following number: cumulative number of excess deaths per million people in the UK population by the end of 2023, according to OWID. Your answer should have the following unit: cumulative number of excess deaths per million people. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,FDARecalls,"
Please find the value of the following number: FDA Class II Product Recalls of medical devices. Your answer should have the following unit: number of recalls. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,FTXStakeAnthropic,"
Please find the value of the following number: FTX's ownership stake in Anthropic prior to sale. Your answer should have the following unit: percentage. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,GpqaPerformance,"
Please find the value of the following number: highest reported LLM performance on the GPQA Diamond benchmark. Your answer should have the following unit: percentage of tasks solved on the first attempt. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,IPOs2007,"
    Please find the value of the following number: 
IPOs in 2007. For the purposes of this task, an IPO should count, if it meets the following criteria: - The offer price is at least $5.00 - It is not an ADR, unit offer, closed-end fund, REIT, natural resource limited partnership, small best efforts offer, bank, or S&L - It is listed on CRSP (CRSP includes Amex, NYSE, and NASDAQ stocks)"",
- It is not an ADR, unit offer, closed-end fund, REIT, natural resource limited partnership, small best efforts offer, bank, or S&L
- It is listed on CRSP (CRSP includes Amex, NYSE, and NASDAQ stocks). Your answer should have the following unit: number of IPOs. You should return the most reliable answer you can find.
    If you find multiple sources and numbers, return the one that is the best (most reliable).
    If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
    Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
    Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
    Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
    You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,InstagramRevenue2021,"
Please find the value of the following number: Instagram revenue in 2021. Your answer should have the following unit: USD billions. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,Iveco2021Scope1Emissions,"
Please find the value of the following number: Iveco Group's total Scope 1 GHG emissions in 2021. Your answer should have the following unit: tonnes. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,NotFound,"
Please find the value of the following number: total number of requests processed by the OpenAI API globally on January 10, 2025. Your answer should have the following unit: number. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,NvidiaDropAfterEarningsCall,"
Please find the value of the following number: Nvidia's one-day drop in stock price after its Q4 FY2025 earnings call. Your answer should have the following unit: percentage. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,OpenAIApiARRJune2023,"
Please find the value of the following number: Annual Recurring Revenue (ARR) of OpenAI's API business in June 2023. Your answer should have the following unit: USD. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",work
FindNumber,PayingSlackUsers,"
Please find the value of the following number: number of paying Slack users about one year after the launch of its paid tiers. Your answer should have the following unit: users. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",work
FindNumber,SingaporeGdp2023,"
Please find the value of the following number: Singapore's GDP in 2023. Your answer should have the following unit: billions of US dollars. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,VW2022EmissionsReduction,"
Please find the value of the following number: percentage decrease in absolute greenhouse gas emissions of the Volkswagen Group in 2022 compared to 2018. Your answer should have the following unit: percentage. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,WorldBankGDPTurkmenistan,"
Please find the value of the following number: Precise GDP growth of Turkmenistan in 2007 according to the World Bank (4 decimal places of precision). Your answer should have the following unit: GDP growth in percent. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,CybenchPerformance,"
Please find the value of the following number: highest reported agent performance on the Cybench benchmark; the most precise number you can find (i.e. to as many decimal places as possible). Your answer should have the following unit: average percentage of tasks solved on the first attempt. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,DJTClosingPrice,"
Please find the value of the following number: highest closing price of Trump Media & Technology Group (DJT) stock any day after April 14, 2024, and before the 2024 United States presidential election. Your answer should have the following unit: USD (price per share), rounded to the nearest cent. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,EUGasStorageCapacity,"
Please find the value of the following number: percent of the European Union's gas storage capacity that was full on February 12, 2025. Your answer should have the following unit: %. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,LowestHospitalisationRate,"
Please find the value of the following number: the lowest weekly rate of hospital admissions per 100,000 people for COVID-19 between the weeks ending October 5, 2024, and January 4, 2025, (inclusive) per CDC data. Your answer should have the following unit: cases per 100,000 people. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindNumber,PersonalBankruptcies,"
Please find the value of the following number: number of nonbusiness bankruptcy cases commenced, as reported by the United States Courts website, for the third quarter of 2024. Your answer should have the following unit: cases. You should return the most reliable answer you can find.
If you find multiple sources and numbers, return the one that is the best (most reliable).
If you can't find a source referencing a specific number, set the success flag to False and give placeholders for the other fields.
Otherwise, set the success flag to True and return the source, value, unit, and a supporting snippet from the source.
Note that your task is to find a source stating, or directly implying, e.g. by a table, graph, or a statement in different units, the number I am after
Your task is _not_ to work this number out yourself by combining information from multiple sources and making deductions.
You must include a snippet from the source you get the number from, supporting your answer. The snippet MUST contain the number you've been asked for, and should be extensive enough that an external evaluator can tell that the source really does provide the number as you claim.
",eval
FindOriginalSource,AiGeneratedPropaganda,"
The source https://economictimes.indiatimes.com/tech/technology/ai-generated-propaganda-as-effective-as-original-propaganda-finds-new-study/articleshow/107978780.cms contains the following claim: ""Artificial intelligence-generated propaganda is almost as effective and persuasive as real propaganda, a team of researchers have found after a study involving more than 8,000 US adults."".
What is the original source of this claim?
We say a source is original if its relevant information cannot be traced back to another URL that it links to or got its information from.
So, for example, a blog post referencing a recent Ukrainian advance would not be ""original"", but the Reuters article announcing it (and whatever website the blog author likely got it from - directly or indirectly) would be.
However, if Reuters discussed the US announcing something, the original source would likely point to an announcement on a US government website, not Reuters.
For published papers, return the DOI (https://doi.org/10.xxxx/xxxxx), if possible. (This may not be possible for preprints on e.g. arXiv.)
If you cannot find the original source, set success to false and solution to null, otherwise set success to true and solution to the original source.
",eval
FindOriginalSource,AmericansTargetedByPhoneBasedScams,"

The source https://arxiv.org/abs/2410.15650 contains the following claim: ""Phone-based scams target as many as 17.6M Americans per year."".
What is the original source of this claim?
We say a source is original if its relevant information cannot be traced back to another URL that it links to or got its information from.
So, for example, a blog post referencing a recent Ukrainian advance would not be ""original"", but the Reuters article announcing it (and whatever website the blog author likely got it from - directly or indirectly) would be.
However, if Reuters discussed the US announcing something, the original source would likely point to an announcement on a US government website, not Reuters.
For published papers, return the DOI (https://doi.org/10.xxxx/xxxxx), if possible. (This may not be possible for preprints on e.g. arXiv.)
If you cannot find the original source, set success to false and solution to null, otherwise set success to true and solution to the original source.


            If you are able to determine what the original source is but are unable to access it, please report its URL nonetheless.
",eval
FindOriginalSource,ChatGPTPlusSubscribers,"
The source https://www.reuters.com/technology/crypto-exchange-ftx-sell-shares-ai-startup-anthropic-2024-02-22/ contains the following claim: ""The number of ChatGPT Plus subscribers is estimated between 230,000-250,000 as of October 2023 (based on app revenue reported by TechCrunch)."".
What is the original source of this claim?
We say a source is original if its relevant information cannot be traced back to another URL that it links to or got its information from.
So, for example, a blog post referencing a recent Ukrainian advance would not be ""original"", but the Reuters article announcing it (and whatever website the blog author likely got it from - directly or indirectly) would be.
However, if Reuters discussed the US announcing something, the original source would likely point to an announcement on a US government website, not Reuters.
For published papers, return the DOI (https://doi.org/10.xxxx/xxxxx), if possible. (This may not be possible for preprints on e.g. arXiv.)
If you cannot find the original source, set success to false and solution to null, otherwise set success to true and solution to the original source.
",work
FindOriginalSource,CybercrimeLosses2020,"
The source https://www.state.gov/cybercrime/ contains the following claim: ""In 2020 alone, the FBI estimated more than $4 billion was lost to cybercrime in the United States."".
What is the original source of this claim?
We say a source is original if its relevant information cannot be traced back to another URL that it links to or got its information from.
So, for example, a blog post referencing a recent Ukrainian advance would not be ""original"", but the Reuters article announcing it (and whatever website the blog author likely got it from - directly or indirectly) would be.
However, if Reuters discussed the US announcing something, the original source would likely point to an announcement on a US government website, not Reuters.
For published papers, return the DOI (https://doi.org/10.xxxx/xxxxx), if possible. (This may not be possible for preprints on e.g. arXiv.)
If you cannot find the original source, set success to false and solution to null, otherwise set success to true and solution to the original source.
",work
FindOriginalSource,CybersecurityTalentGap,"
The source https://www.securityweek.com/225000-more-cybersecurity-workers-needed-in-us-cyberseek/ contains the following claim: ""Over 200,000 more cybersecurity workers are needed in the United States to close the talent gap, according to data from CyberSeek."".
What is the original source of this claim?
We say a source is original if its relevant information cannot be traced back to another URL that it links to or got its information from.
So, for example, a blog post referencing a recent Ukrainian advance would not be ""original"", but the Reuters article announcing it (and whatever website the blog author likely got it from - directly or indirectly) would be.
However, if Reuters discussed the US announcing something, the original source would likely point to an announcement on a US government website, not Reuters.
For published papers, return the DOI (https://doi.org/10.xxxx/xxxxx), if possible. (This may not be possible for preprints on e.g. arXiv.)
If you cannot find the original source, set success to false and solution to null, otherwise set success to true and solution to the original source.
",work
FindOriginalSource,DeepfakeIncrease,"
The source https://www.ibm.com/new/announcements/deepfake-detection contains the following claim: ""Deepfake fraud attempts increased 3,000% in 2023"".
What is the original source of this claim?
We say a source is original if its relevant information cannot be traced back to another URL that it links to or got its information from.
So, for example, a blog post referencing a recent Ukrainian advance would not be ""original"", but the Reuters article announcing it (and whatever website the blog author likely got it from - directly or indirectly) would be.
However, if Reuters discussed the US announcing something, the original source would likely point to an announcement on a US government website, not Reuters.
For published papers, return the DOI (https://doi.org/10.xxxx/xxxxx), if possible. (This may not be possible for preprints on e.g. arXiv.)
If you cannot find the original source, set success to false and solution to null, otherwise set success to true and solution to the original source.
",work
FindOriginalSource,FTXStakeInAnthropic,"
The source https://www.reuters.com/technology/crypto-exchange-ftx-sell-shares-ai-startup-anthropic-2024-02-22/ contains the following claim: ""FTX has invested $500 million in Anthropic, a company that is building a new kind of AI language model."".
What is the original source of this claim?
We say a source is original if its relevant information cannot be traced back to another URL that it links to or got its information from.
So, for example, a blog post referencing a recent Ukrainian advance would not be ""original"", but the Reuters article announcing it (and whatever website the blog author likely got it from - directly or indirectly) would be.
However, if Reuters discussed the US announcing something, the original source would likely point to an announcement on a US government website, not Reuters.
For published papers, return the DOI (https://doi.org/10.xxxx/xxxxx), if possible. (This may not be possible for preprints on e.g. arXiv.)
If you cannot find the original source, set success to false and solution to null, otherwise set success to true and solution to the original source.
",eval
FindOriginalSource,GlobalCostOfCyberattacks,"
The source https://www.indusface.com/blog/key-cybersecurity-statistics/ contains the following claim: ""In 2024, cybercrime costs are projected to reach $8 trillion globally."".
What is the original source of this claim?
We say a source is original if its relevant information cannot be traced back to another URL that it links to or got its information from.
So, for example, a blog post referencing a recent Ukrainian advance would not be ""original"", but the Reuters article announcing it (and whatever website the blog author likely got it from - directly or indirectly) would be.
However, if Reuters discussed the US announcing something, the original source would likely point to an announcement on a US government website, not Reuters.
For published papers, return the DOI (https://doi.org/10.xxxx/xxxxx), if possible. (This may not be possible for preprints on e.g. arXiv.)
If you cannot find the original source, set success to false and solution to null, otherwise set success to true and solution to the original source.
",work
FindOriginalSource,PhishingLinkClicksIncrease,"
The source https://www.infosecurity-magazine.com/news/phishing-click-rates-triple/ contains the following claim: ""More than eight out of every 1000 users clicked on a phishing link each month in 2024, up by 190% compared to 2023."".
What is the original source of this claim?
We say a source is original if its relevant information cannot be traced back to another URL that it links to or got its information from.
So, for example, a blog post referencing a recent Ukrainian advance would not be ""original"", but the Reuters article announcing it (and whatever website the blog author likely got it from - directly or indirectly) would be.
However, if Reuters discussed the US announcing something, the original source would likely point to an announcement on a US government website, not Reuters.
For published papers, return the DOI (https://doi.org/10.xxxx/xxxxx), if possible. (This may not be possible for preprints on e.g. arXiv.)
If you cannot find the original source, set success to false and solution to null, otherwise set success to true and solution to the original source.
",work
FindOriginalSource,RansomwarePayoutIncrease,"
The source https://www.varonis.com/blog/cybersecurity-statistics contains the following claim: ""The average ransomware payout has increased dramatically from $812,380 in 2022 to $1,542,333 in 2023."".
What is the original source of this claim?
We say a source is original if its relevant information cannot be traced back to another URL that it links to or got its information from.
So, for example, a blog post referencing a recent Ukrainian advance would not be ""original"", but the Reuters article announcing it (and whatever website the blog author likely got it from - directly or indirectly) would be.
However, if Reuters discussed the US announcing something, the original source would likely point to an announcement on a US government website, not Reuters.
For published papers, return the DOI (https://doi.org/10.xxxx/xxxxx), if possible. (This may not be possible for preprints on e.g. arXiv.)
If you cannot find the original source, set success to false and solution to null, otherwise set success to true and solution to the original source.
",work
FindOriginalSource,SocialCostOfPhoneBasedScams,"

The source https://arxiv.org/abs/2410.15650 contains the following claim: ""The social cost of phone-based scams is as much as $40 billion per year."".
What is the original source of this claim?
We say a source is original if its relevant information cannot be traced back to another URL that it links to or got its information from.
So, for example, a blog post referencing a recent Ukrainian advance would not be ""original"", but the Reuters article announcing it (and whatever website the blog author likely got it from - directly or indirectly) would be.
However, if Reuters discussed the US announcing something, the original source would likely point to an announcement on a US government website, not Reuters.
For published papers, return the DOI (https://doi.org/10.xxxx/xxxxx), if possible. (This may not be possible for preprints on e.g. arXiv.)
If you cannot find the original source, set success to false and solution to null, otherwise set success to true and solution to the original source.


            If you are able to determine what the original source is but are unable to access it, please report its URL nonetheless.
",work
FindOriginalSource,SolarWinds,"
The source https://www.cbsnews.com/news/solarwinds-hack-russia-cyberattack-60-minutes-2021-02-14/ contains the following claim: ""The hidden virus spread to 18,000 government and private computer networks by way of one of those software updates we all take for granted."".
What is the original source of this claim?
We say a source is original if its relevant information cannot be traced back to another URL that it links to or got its information from.
So, for example, a blog post referencing a recent Ukrainian advance would not be ""original"", but the Reuters article announcing it (and whatever website the blog author likely got it from - directly or indirectly) would be.
However, if Reuters discussed the US announcing something, the original source would likely point to an announcement on a US government website, not Reuters.
For published papers, return the DOI (https://doi.org/10.xxxx/xxxxx), if possible. (This may not be possible for preprints on e.g. arXiv.)
If you cannot find the original source, set success to false and solution to null, otherwise set success to true and solution to the original source.
",work
GatherEvidence,AgentCybersecScaffold,"
Please gather all key items of evidence to help answer the following query:
How do improvements to minimal LLM agent scaffolds impact performance on tasks relevant to cybersecurity?
You must return 20 items.
The evidence you include should contain all necessary context such that a reader can fully understand the relevance, meaning, and implications of each item.
",work
GatherEvidence,AiForecastingVsHumans,"
Please gather all key items of evidence to help answer the following query:
How do AI judgmental forecasting systems perform relative to humans?
You must return 20 items.
The evidence you include should contain all necessary context such that a reader can fully understand the relevance, meaning, and implications of each item.
",eval
GatherEvidence,AiResearchAutomationImpact,"
Please gather all key items of evidence to help answer the following query:
If an automated AI researcher were to be developed at some point within the next 3 years, how much would this accelerate AI progress?
You must return 20 items.
The evidence you include should contain all necessary context such that a reader can fully understand the relevance, meaning, and implications of each item.
",work
GatherEvidence,DeepSeekSafetyDelays,"
Please gather all key items of evidence to help answer the following query:
Are there signs that DeepSeek cares (or will be made to care via regulation) about AI safety in a way that might cause them to delay their model releases?
You must return 10 items.
The evidence you include should contain all necessary context such that a reader can fully understand the relevance, meaning, and implications of each item.
",work
GatherEvidence,FrontierMathDifficulty,"
Please gather all key items of evidence to help answer the following query:
What is the difficulty of the problems in the FrontierMath benchmark?
You must return 10 items.
The evidence you include should contain all necessary context such that a reader can fully understand the relevance, meaning, and implications of each item.
",work
GatherEvidence,OpenAiCurrentProjects,"
Please gather all key items of evidence to help answer the following query:
What is OpenAI currently working on?
You must return 20 items.
The evidence you include should contain all necessary context such that a reader can fully understand the relevance, meaning, and implications of each item.
",work
GatherEvidence,SchmidhuberPoliticalViews,"
Please gather all key items of evidence to help answer the following query:
What are Jürgen Schmidhuber's political views?
You must return 10 items.
The evidence you include should contain all necessary context such that a reader can fully understand the relevance, meaning, and implications of each item.
",eval
GatherEvidence,BaaiCooperation,"
Please gather all key items of evidence to help answer the following query:
What has BAAI done to facilitate, encourage, and engage in, cooperation on AI safety?
You must return 15 items.
The evidence you include should contain all necessary context such that a reader can fully understand the relevance, meaning, and implications of each item.
",eval
GatherEvidence,ChineseExtremeRiskResearch,"
Please gather all key items of evidence to help answer the following query:
What technical research on extreme risks from AI has been conducted by researchers at institutions primarily funded by the Chinese government?
You must return 10 items.
The evidence you include should contain all necessary context such that a reader can fully understand the relevance, meaning, and implications of each item.
",eval
GatherEvidence,LlmEnvironmentalImpact,"
Please gather all key items of evidence to help answer the following query:
What is the impact of LLMs upon the environment?
You must return 20 items.
The evidence you include should contain all necessary context such that a reader can fully understand the relevance, meaning, and implications of each item.
",eval
PopulateReferenceClass,CurrentAIModelsAPI,"
Compile a list of LLMs that are considered the most capable models by users in the US, as of March 17 2025, that are available at scale over some API. LLM names should be given as the full name, with everything except version dates.


",work
PopulateReferenceClass,CyberoffenseBenchmarks,"Compile a list of tests of AI systems' abilities to discover and/or exploit security vulnerabilities in software.
        For the purposes of this task, a test is a set of tasks (rather than an instance of a system being tested on a set of tasks).
        Each test you include must have been mentioned in at least one publicly available research paper.
        If a test evaluates other things alongside vulnerability discovery/exploitation, please include it, as long as it includes a vulnerability discovery/exploitation component.
        For each test in your list, give a name and short description. Mention the creator of the test in your description.

You must return at most 12 items.",work
PopulateReferenceClass,FederalDepartmentsCyberBreach,"
        Compile a list of US Federal Departments that have had at least one confirmed cybersecurity breach.
        For each department in your list, give a name and short description.
        

You must return at most 15 items.",work
PopulateReferenceClass,ItalianParties,"Compile a list of all Italian parties that satisfy all of the following criteria:
        - they were founded in 1990 or later
        - they achieved at least one seat in the Italian national parliament or the EU parliament WITHIN 5 years of their founding

        Please answer in the following way: ""Name of the party, Year of founding, Year they first entered a national or EU parliament""
    

",eval
PopulateReferenceClass,NotableCybersecurityIncidents,"
        List the most notable cybersecurity incidents between 2015 and 2024 (as measured by highest estimated total damages given by low/conservative damage estimations in USD). A cybersecurity incident can include things like cyberattacks, data breaches, ransomware attacks, deepfake-related scams, DDoS, romance scams, supply chain attacks, malware attacks.
        

",work
PopulateReferenceClass,NuclearPowerPlantsUnderConstruction,"
Compile a list of all current nuclear reactor projects in the U.S. that meet at least one of the following criteria:
- the reactor is currently under construction
- the operator has clearly stated that they are planning to begin construction before 2028
- the operator has clearly stated that they are planning to restart it before 2028.

Only include projects that have a total capacity of at least 300 MW(e).
Each item should be a single power plant name.
Include both planned projects and projects that are currently under construction.


",eval
PopulateReferenceClass,Pokemon,"Compile a list of all Gen V dragon-type Pokemon that can learn Zen Headbutt in Gen V.

",eval
PopulateReferenceClass,AiDatacenters,"Compile a list of all major AI datacenters in the US that are either operational, under construction, or planned.
    An AI datacenter qualifies as major if it either hosts (or will host) 100,000 or more AI chips, or draws (or will draw) 1GW or more power at peak capacity.

    For each datacenter you find, give a one-sentence description, enough to uniquely identify it.
    

",work
PopulateReferenceClass,CarManufacturerEnvironmentalInfo,"Compile a list of companies that satisfy the following criteria:
- EU-based
- manufactures vehicles or vehicle parts
- provides detailed environmental information for their automotive operations
- earned more than €1B in revenue in 2023

Please exclude companies that are subsidiaries of other companies on the list.
    

",work
PopulateReferenceClass,MajorDamFailures,"Compile a list of all instances that satisfy the following criteria:
    - a major dam failed or was destroyed
    - the incident happened after the year 1700
    - at least 10 people died as a result of the incident

    Please answer in the following way: ""Name of the dam, Year""
    

",eval
PopulateReferenceClass,PathogenLabLeaks,"Compile a list of all instances where a pathogen escaped from a lab between 2000 and 2011.
    Please answer in the following way: ""Name of the disease, Country where the incident occurred, Year""
    

",eval
PopulateReferenceClass,SatelliteCollisions,"Compile a list of all instances where a previously functioning satellite was impacted due to an accidental high-speed collision in space.
    Please answer in the following format: ""Name of the satellite involved, Date of collision""

    Every satellite should be its own entry. If two satellites collided with each other, this should be two separate entries.
    

",eval
ValidateClaim,ChatGPTEnergy,"Evaluate the likelihood of the following claim: ""The median electrical energy usage of ChatGPT queries is at least 10 times greater than the median energy usage of Google searches.""

Secondary sources: https://www.reddit.com/user/yogendrarkl/comments/1eo5w9y/power_consumption_of_ai_tools/",eval
ValidateClaim,MedicaidFraud,"Evaluate the likelihood of the following claim: ""In terms of dollars, more Medicaid fraud is committed by providers than by beneficiaries.""

Secondary sources: https://archive.ph/CBBfT",eval
ValidateClaim,MexicanImpunityRate,"Evaluate the likelihood of the following claim: ""In Mexico since the start of 2020, at least 95% of reported violent crimes have gone unpunished.""

Secondary sources: https://www.facebook.com/RuthZavaletaSalgado/videos/485750186171249",eval
ValidateClaim,TeslaFatalities,"Evaluate the likelihood of the following claim: ""Tesla has the highest fatal accident rate of any car manufacturer in the world, in terms of fatal accidents per vehicle mile driven.""",eval
ValidateClaim,IrishSpeakersInNorthernIreland,"Evaluate the likelihood of the following claim: ""Northern Ireland has more Orangemen than people who speak Irish daily.""",eval
ValidateClaim,IvanpahBirdDeaths,"Evaluate the likelihood of the following claim: ""At the Ivanpah Solar Power Plant, more than 1000 birds have died due to singeing from concentrated sunlight.""

Secondary sources: https://x.com/ScottEnlow/status/1629703833147277312
https://archive.ph/uOvgy",eval
ValidateClaim,RouhaniCabinetPhDs,"Evaluate the likelihood of the following claim: ""Iranian President Hassan Rouhani had more cabinet members with Ph.D.s from American universities than Barack Obama did.""

Secondary sources: Bob Schieffer at the forum at the Center for Strategic and International Studies in Washington on December 9, 2013",eval
ValidateClaim,ScottishChildPovertyRate,"Evaluate the likelihood of the following claim: ""In Scotland, at least 25% of children under 18 live in relative poverty, according to the UK's definition.""

Secondary sources: Anas Sarwar, Scottish Labour leader",eval
ValidateClaim,TeslaHydrogenCar,"Evaluate the likelihood of the following claim: ""Tesla announced a to-be-released 'Model H' car that would run on hydrogen fuel cells, as opposed to battery power.""

Secondary sources: https://www.ipmi.org/news/tesla-unveils-plan-first-hydrogen-powered-vehicle-model-h-2026",eval
ValidateClaim,TeslaStockpiles,"Evaluate the likelihood of the following claim: ""Stockpiles of Tesla's unsold vehicles are visible on satellite images from Google Maps (or services with equivalent resolution).""

Secondary sources: https://sherwood.news/business/elon-musk-tesla-extra-inventory-satellite-imagery/",eval
ValidateClaim,USAIDSpendingStarlink,"Evaluate the likelihood of the following claim: ""USAID agreed to pay at least $3 million USD to SpaceX for Starlink equipment for Ukraine.""

Secondary sources: https://archive.ph/TLzqG#selection-915.0-940.0
https://www.washingtonpost.com/politics/2022/04/08/us-quietly-paying-millions-send-starlink-terminals-ukraine-contrary-spacexs-claims/",eval
ValidateClaim,USAidUkraine,"Evaluate the likelihood of the following claim: ""The US has disbursed $350B USD on aid to Ukraine since 2022.""

Secondary sources: https://truthsocial.com/@realDonaldTrump/posts/114033256232127105",eval

==> analysis/data/dropped_instances.csv <==
instance,instance_name
NZWhoopingCoughCases,NZ Whooping Cough Cases
LowestHospitalisationRate,Lowest Hospitalisation Rate
WorldBankGDPGrowth,World Bank GDP Turkmenistan
OpenAIApiARRJune2023,OpenAI API ARR June 2023
MajorDamFailures,Major Dam Failures
CurrentAIModelsAPI,Current AI Models API
DeepseekH100s,Deepseek H100s
FDARecalls,FDA Recalls
FrontierTokensPerParam2024,Frontier Tokens Per Param 2024
OpenAiCurrentProjects,OpenAI Current Projects
DeepfakeIncrease,Deepfake Increase

==> analysis/data/eval_snapshot_counts.csv <==
task_type,min_urls,max_urls,median_urls,mean_urls,count
compile_dataset,4757,25249,15233,15925.750000000000,8
derive_numer,6103,26654,17042,15917.384615384615,13
find_dataset,9938,36739,20627,22300.230769230769,13
find_number,5114,39156,15284,16522.240000000000,25
find_original_source,14704,63348,38517.5,37295.500000000000,10
gather_evidence,43949,189354,110945.5,115042.875000000000,8
populate_reference_class,5577,35048,15940,17234.785714285714,14
valiidate_claim,3749,22011,9993,11513.083333333333,12

==> analysis/data/index-instance-names.csv <==
instance,instance_name
AirTravelBusiestDays,Air Travel Busiest Days
Companies100bProfitDataset,Time for Companies to Scale from $1B to $100B
CybersecurityCompanyFinancialsDataset,Cybersecurity Company Financials
ReasoningModelApiCosts,Reasoning Model API Costs
SoftwareDeveloperJobs,Software Developer Jobs 2019 to 2023
SpecialOlympicMedalsDataset,Special Olympic Medals
UncontrolledRocketReentriesDataset,Uncontrolled Rocket Reentries by China
AirTravelThanksgiving2024,Air Travel Thanksgiving 2024
FrontierTokensPerParam2024,Frontier Tokens Per Param 2024
HighestGDPPerCow2023,Highest GDP Per Cow 2023
IvecoEmissionsReduction,Iveco Emissions Reduction
NasdaqAIIndexVsNasdaq2024,Nasdaq AI Index vs Nasdaq in 2024
OpenModelMMLULag,Open Model MMLU Lag
SoftwareDeveloperSalaries2021To2023,Software Developer Salaries 2021 to 2023
TrumpEOs,Trump EOs
ChineseAiLabs,Chinese AI Labs Dataset
ChineseDisposableIncome,Chinese Disposable Income Dataset
ChineseHouseholdSavingsRate,Chinese Household Savings Rate Dataset
ContainerTransitTimes,Container Transit Times
CybenchFirstSolveTimes,Cybench First Solve Times Dataset
CyberEvents,Cyber Events Dataset
DeepfakeIncidents,Deepfake Incidents
FDARecallsDataset,FDA Recalls Dataset
IPODataset,IPO Dataset
ParameterXTrainingSizeForGPT2Performance,Parameter X Training Size for GPT2 Performance Dataset
WorldBankGDPGrowth,World Bank GDP Growth Dataset
AltMeatMarketSize,Alternative Meat Market Size
ChipPowerConsumption,Chip Power Consumption
DeepseekH100s,Deepseek H100s
DropboxTeamsMarch2024,Dropbox Teams March 2024
ExcessCovidDeathsUK2023,Excess Covid Deaths UK 2023
FDARecalls,FDA Recalls
FTXStakeAnthropic,FTX Stake in Anthropic
GpqaPerformance,GPQA Performance
IPOs2007,IPOs in 2007
InstagramRevenue2021,Instagram Revenue 2021
Iveco2021Scope1Emissions,Iveco 2021 Scope 1 Emissions
NotFound,Return Not Found Correctly
NvidiaDropAfterEarningsCall,Nvidia Drop After Earnings Call
OpenAIApiARRJune2023,OpenAI API ARR June 2023
PayingSlackUsers,Paying Slack Users
SingaporeGdp2023,Singapore GDP 2023
VW2022EmissionsReduction,VW 2022 Emissions Reduction
WorldBankGDPTurkmenistan,World Bank GDP Turkmenistan
AiGeneratedPropaganda,AI Generated Propaganda
AmericansTargetedByPhoneBasedScams,Americans Targeted by Phone-Based Scams
ChatGPTPlusSubscribers,ChatGPT Plus Subscribers
CybercrimeLosses2020,Cybercrime Losses 2020
CybersecurityTalentGap,Cybersecurity Talent Gap
DeepfakeIncrease,Deepfake Increase
FTXStakeInAnthropic,FTX Stake in Anthropic
GlobalCostOfCyberattacks,Global Cost of Cyberattacks
PhishingLinkClicksIncrease,Phishing Link Clicks Increase
RansomwarePayoutIncrease,Ransomware Payout Increase
SocialCostOfPhoneBasedScams,Social Cost of Phone-Based Scams
SolarWinds,SolarWinds
AgentCybersecScaffold,Agent Cybersec Scaffold
AiForecastingVsHumans,AI Forecasting vs Humans
AiResearchAutomationImpact,AI Research Automation Impact
DeepSeekSafetyDelays,DeepSeek Safety Delays
FrontierMathDifficulty,FrontierMath Difficulty
OpenAiCurrentProjects,OpenAI Current Projects
SchmidhuberPoliticalViews,Schmidhuber's political views
CurrentAIModelsAPI,Current AI Models API
CyberoffenseBenchmarks,Cyberoffense Benchmarks
FederalDepartmentsCyberBreach,Federal Departments Cyber Breach
ItalianParties,Italian Parties that made it into a parliament within 5 years of their founding
NotableCybersecurityIncidents,Notable Cybersecurity Incidents
NuclearPowerPlantsUnderConstruction,Nuclear Power Plants Under Construction
Pokemon,Gen V dragon-type Pokemon that can learn Zen Headbutt
ChatGPTEnergy,ChatGPT Energy Consumption
MedicaidFraud,Medicaid Fraud
MexicanImpunityRate,Mexican Impunity Rate
TeslaFatalities,Tesla Fatality Rate


==> analysis/data/overview-runs.csv <==
Model,Type,Live/Retro,Priority,Agent Architecture,Status Notes,Trace Evaluator,Run Config Link,Notes,approach_name
GPT-4 Turbo,non-thinking,Live,P1,ReAct Explicit [Thoughts],Done,,https://dagster.beta.futuresearch.ai/runs/dcafbe5f-ed91-4042-a083-ac5c26c0711f,199/200 entries in supabase https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?schema=public&sort=created_at:desc&filter=run_name:eq:gpt-4-turbo-live-paper (ran this 5x),gpt-4-turbo-react-query-document-text
GPT-4 0613,non-thinking,Live,P3,ReAct Explicit [Thoughts],Incomplete,,https://dagster.beta.futuresearch.ai/runs/3d84cd02-6252-4ea4-97d3-277467e45684,114/200 entries in supabase https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?sort=created_at%3Adesc&filter=approach_name%3Aeq%3Agpt-4-0613-react-query-document-text,gpt-4-0613-react-query-document-text
GPT-4.1,non-thinking,Live,P0,ReAct Explicit [Thoughts],Done,,,200/200 entries in supabase https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?schema=public&sort=created_at:desc&filter=run_name:eq:gpt-4-1-paper-live (we ran this 5x instead of 2x),gpt-4-1-react-query-document-text
Mistral Small,non-thinking,Live,P0,ReAct Explicit [Thoughts],~Done (needs zero scores for failures),,,127/200 entries in supabase https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?schema=public&sort=created_at:desc&filter=run_name:eq:mistral-small-live-paper,mistral-small-3-1-react-query-document-text
Claude 3.7 Sonnet Non-thinking,non-thinking,Live,P0,ReAct Explicit [Thoughts],Done,,https://github.com/futuresearch/delphos/blob/add-eval-configs/toolkit/runner-data/configs/eval-runs-op1-paper/dagster-CLAUDE_3_7_SONNET.yaml,200/200 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?sort=created_at%3Adesc&filter=run_name%3Alike%3Asonnet-3-7-nonthinking-react-explicit-live-paper,sonnet-3-7-nonthinking-react-explicit-query-document-text
Gemini 2.5 Flash Non-thinking,non-thinking,Live,P0,ReAct Explicit [Thoughts],Done,,https://github.com/futuresearch/delphos/blob/add-eval-configs/toolkit/runner-data/configs/eval-runs-op1-paper/dagster-GEMINI_2_5_FLASH_NONTHINKING_EXPLICIT.yaml,200/200 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?sort=created_at%3Adesc&filter=approach_name%3Aeq%3Agemini-2-5-flash-nonthinking-react-explicit-query-document-text,gemini-2-5-flash-nonthinking-react-explicit-query-document-text
Gemma 3,non-thinking,Live,P0,ReAct Explicit [Thoughts],Done,,https://dagster.beta.futuresearch.ai/runs/d62fc7fc-79d5-489c-a77d-8d91e850db2e,200/200 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?sort=created_at%3Adesc&filter=approach_name%3Alike%3Agemma-3-react-query-document-text,gemma-3-react-query-document-text
Llama 4 Maverick,non-thinking,Live,P1,ReAct Explicit [Thoughts],Unprovisioned,,,,
GPT-4.1 Mini,non-thinking,Live,P2,ReAct Explicit [Thoughts],Done,,https://dagster.beta.futuresearch.ai/runs/4d1ac62e-eac4-413a-acd6-1304180bcab0   https://github.com/futuresearch/delphos/blob/f85f4fa1471a7db81812bff4cfe7be4fd199886c/toolkit/runner-data/configs/eval-runs-op1-paper/dagster-GPT_4_1_MINI.yaml,200/200 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?filter=run_name%3Alike%3Agpt-4-1-mini-live-paper,gpt-4-1-mini-react-query-document-text
GPT-4.1 Nano,non-thinking,Live,P2,ReAct Explicit [Thoughts],Ready to run,,https://github.com/futuresearch/delphos/blob/f85f4fa1471a7db81812bff4cfe7be4fd199886c/toolkit/runner-data/configs/eval-runs-op1-paper/dagster-GPT_4_1_NANO.yaml,,
Claude 3.5 Sonnet 20240620,non-thinking,Live,P2,ReAct Explicit [Thoughts],Needs config,,,,
o3,thinking,Live,P3,ReAct Explicit [Thoughts],Done,,,200/200 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?schema=public&sort=created_at:desc&filter=run_name:eq:o3-live-paper,o3-react-query-document-text
o3 Mini,thinking,Live,P2,ReAct Explicit [Thoughts],Ready to run,,https://github.com/futuresearch/delphos/blob/add-eval-configs/toolkit/runner-data/configs/eval-runs-op1-paper/dagster-O_3_MINI_EXPLICIT.yaml,,
Gemini 2.5 Flash Thinking,thinking,Live,P3,ReAct Explicit [Thoughts],Won’t work?,,,,
Gemini 2.5 Pro Experimental,thinking,Live,P3,ReAct Explicit [Thoughts],~Done,,,198/200 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?filter=run_name%3Alike%3Agemini-2-5-pro-live-paper&sort=created_at%3Adesc,gemini-2.5-pro-react-query-document-text
Claude 3.7 Sonnet Thinking,thinking,Live,P3,ReAct Explicit [Thoughts],Done,,https://dagster.beta.futuresearch.ai/runs/b2ba28b4-b0db-4a04-848f-b3602e0e873c  https://github.com/futuresearch/delphos/blob/5c03171c0c78f3e2f5289e20099d297c99c0bf72/toolkit/runner-data/configs/eval-runs-op1-paper/dagster-CLAUDE_3_7_SONNET_THINKING.yaml,200/200 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?filter=approach_name%3Aeq%3Asonnet-3-7-explicit-thinking-react-query-document-text&sort=created_at%3Adesc,sonnet-3-7-explicit-thinking-react-query-document-text
o1,thinking,Live,P2,ReAct Explicit [Thoughts],Ready to run,,https://github.com/futuresearch/delphos/blob/add-eval-configs/toolkit/runner-data/configs/eval-runs-op1-paper/dagster-O_1_EXPLICIT.yaml,,
Gemini 2.5 Pro,thinking,Live,P3,ReAct Explicit [Thoughts],Won’t work,,,,
Deepseek-R1,thinking,Live,P3,ReAct Explicit [Thoughts],Daniel to provision,,,,
Grok 3,thinking,Live,P2,ReAct Explicit [Thoughts],Unprovisioned,,,,
o3,thinking,Live,P0,ReAct Implicit [Thoughts],Done,,https://dagster.beta.futuresearch.ai/runs/ec7c723e-5d36-4279-aa67-e71fb453404e,200/200 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?filter=approach_name%3Aeq%3Ao3-implicit-react-query-document-text&sort=created_at%3Adesc,o3-implicit-react-query-document-text
Grok 3,thinking,Live,P2,ReAct Implicit [Thoughts],Unprovisioned,,,,
DeepSeek-R1,thinking,Live,P1,ReAct Implicit [Thoughts],Done,,,200/200 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?sort=created_at%3Adesc&filter=approach_name%3Aeq%3Adeepseek-r1-react-implicit-query-document-text,deepseek-r1-react-implicit-query-document-text
Gemini 2.5 Pro,thinking,Live,P0,ReAct Implicit [Thoughts],Done,,https://dagster.beta.futuresearch.ai/runs/4704df0d-e3eb-414e-9915-b34eb747ffda  https://github.com/futuresearch/delphos/blob/09286ffd742343a50419707d87c6f710baf3df44/toolkit/runner-data/configs/eval-runs-op1-paper/dagster-GEMINI_2_5_PRO.yaml,200/200 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?filter=approach_name%3Aeq%3Agemini-2-5-pro-preview-react-query-document-text&sort=created_at%3Adesc,gemini-2-5-pro-preview-react-query-document-text
o1,thinking,Live,P2,ReAct Implicit [Thoughts],Ready to run,,https://github.com/futuresearch/delphos/blob/add-eval-configs/toolkit/runner-data/configs/eval-runs-op1-paper/dagster-O_1.yaml,,
Claude 3.7 Sonnet Thinking,thinking,Live,P0,ReAct Implicit [Thoughts],Done,,https://dagster.beta.futuresearch.ai/runs/6fbf7007-382e-4ce8-a265-6a0170257075,200/200 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?filter=approach_name%3Aeq%3Asonnet-3-7-thinking-react-query-document-text&sort=created_at%3Adesc,sonnet-3-7-thinking-react-query-document-text
Gemini 2.5 Pro Experimental,thinking,Live,P3,ReAct Implicit [Thoughts],Needs retry: first attempt failed due to rate limits,,,,
Gemini 2.5 Flash Thinking,thinking,Live,P1,ReAct Implicit [Thoughts],~Done,,https://github.com/futuresearch/delphos/blob/add-eval-configs/toolkit/runner-data/configs/eval-runs-op1-paper/dagster-GEMINI_2_5_FLASH_IMPLICIT_THINKING.yaml,198/200 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?sort=created_at:desc&filter=run_name:eq:gemini-2-5-flash-implicit-thinking-live-paper-2025-04-28T23:17:02%2B00:00,gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00
o3 Mini,thinking,Live,P2,ReAct Implicit [Thoughts],Ready to run,,https://github.com/futuresearch/delphos/blob/add-eval-configs/toolkit/runner-data/configs/eval-runs-op1-paper/dagster-O_3_MINI.yaml,,
o3,thinking,Live,P3,ARA,Needs config,,,,
Grok 3,thinking,Live,P3,ARA,Unprovisioned,,,,
DeepSeek-R1,thinking,Live,P3,ARA,Unprovisioned,,,,
Gemini 2.5 Pro,thinking,Live,P3,ARA,Needs config,,,,
o1,thinking,Live,P3,ARA,Needs config,,,,
Claude 3.7 Sonnet Thinking,thinking,Live,P3,ARA,Needs config,,,,
Gemini 2.5 Pro Experimental,thinking,Live,P3,ARA,Needs config,,,,
Gemini 2.5 Flash Thinking,thinking,Live,P3,ARA,Needs config,,,,
o3 Mini,thinking,Live,P3,ARA,Needs config,,,,
GPT-4 Turbo,non-thinking,Live,P1,Raw LLM,Done,,https://github.com/futuresearch/delphos/blob/add-eval-configs/toolkit/runner-data/configs/eval-runs-op1-paper/dagster-GPT_4_TURBO_RAW_LLM.yaml,500/500 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?sort=created_at%3Adesc&filter=approach_name%3Aeq%3Agpt-4-turbo-raw-llm-query-document-text,gpt-4-turbo-raw-llm-query-document-text
GPT-4 0613,non-thinking,Live,P3,Raw LLM,Run started,,https://github.com/futuresearch/delphos/blob/add-eval-configs/toolkit/runner-data/configs/eval-runs-op1-paper/dagster-GPT_4_0613_RAW_LLM.yaml,,gpt-4-0613-raw-llm-query-document-text
GPT-4.1,non-thinking,Live,P1,Raw LLM,Done,,https://dagster.beta.futuresearch.ai/runs/3d9ebe26-b43f-44cf-9b95-ad1d84cd9030,500/500 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?sort=created_at%3Adesc&filter=approach_name%3Aeq%3Agpt-4-1-raw-llm,gpt-4-1-raw-llm
Mistral Small,non-thinking,Live,P1,Raw LLM,Done,,https://dagster.beta.futuresearch.ai/runs/77a5b90d-16c6-4559-b1d3-eee36f47ced2,500/500 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?schema=public&sort=created_at%3Adesc&filter=approach_name%3Aeq%3Amistral-small-3-1-raw-llm,mistral-small-3-1-raw-llm
Claude 3.7 Sonnet Non-thinking,non-thinking,Live,P1,Raw LLM,~Done,,https://dagster.beta.futuresearch.ai/runs/1d7ebecc-8122-4c2e-b337-0ecedac418c1,499/500 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?sort=created_at%3Adesc&filter=approach_name%3Aeq%3Asonnet-3-7-nonthinking-raw-llm-query-document-text,sonnet-3-7-nonthinking-raw-llm-query-document-text
Gemini 2.5 Flash Non-thinking,non-thinking,Live,P1,Raw LLM,Done,,https://github.com/futuresearch/delphos/blob/add-eval-configs/toolkit/runner-data/configs/eval-runs-op1-paper/dagster-GEMINI_2_5_FLASH_NONTHINKING_RAW_LLM.yaml,495/500 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?sort=created_at%3Adesc&filter=approach_name%3Aeq%3Agemini-2-5-flash-nonthinking-raw-llm,gemini-2-5-flash-nonthinking-raw-llm
Gemma 3,non-thinking,Live,P1,Raw LLM,~Done,,https://dagster.beta.futuresearch.ai/runs/93ae973a-9fee-4f9d-906f-9903326e620a,492/500 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?sort=created_at%3Adesc&filter=approach_name%3Aeq%3Agemma-3-raw-llm,gemma-3-raw-llm
Llama 4 Maverick,non-thinking,Live,P1,Raw LLM,Unprovisioned,,,,
GPT-4.1 Mini,non-thinking,Live,P3,Raw LLM,Needs config,,,,
GPT-4.1 Nano,non-thinking,Live,P3,Raw LLM,Needs config,,,,
Claude 3.5 Sonnet 20240620,non-thinking,Live,P3,Raw LLM,Needs config,,,,
o3,thinking,Live,P1,Raw LLM,Done,,https://dagster.beta.futuresearch.ai/runs/9c0196c2-7936-416c-af8a-8dac40a8bebe,500/500 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?sort=created_at%3Adesc&filter=approach_name%3Aeq%3Ao3-implicit-raw-llm,o3-implicit-raw-llm
o3 Mini,thinking,Live,P3,Raw LLM,Needs config,,,,
Gemini 2.5 Flash Thinking,thinking,Live,P1,Raw LLM,Done (missing entries should get 0s),,https://github.com/futuresearch/delphos/blob/add-eval-configs/toolkit/runner-data/configs/eval-runs-op1-paper/dagster-GEMINI_2_5_FLASH_THINKING_RAW_LLM.yaml,495/500 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?sort=created_at%3Aasc&filter=approach_name%3Aeq%3Agemini-2-5-flash-thinking-raw-llm-query-document-text,gemini-2-5-flash-thinking-raw-llm-query-document-text
Gemini 2.5 Pro Experimental,thinking,Live,P3,Raw LLM,Needs config,,,,
Claude 3.7 Sonnet Thinking,thinking,Live,P1,Raw LLM,Done,,https://github.com/futuresearch/delphos/blob/add-eval-configs/toolkit/runner-data/configs/eval-runs-op1-paper/dagster-CLAUDE_3_7_SONNET_THINKING_RAW_LLM.yaml,492/500 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?sort=created_at%3Adesc&filter=approach_name%3Aeq%3Asonnet-3-7-thinking-raw-llm,sonnet-3-7-thinking-raw-llm
o1,thinking,Live,P3,Raw LLM,Needs config,,,,
Gemini 2.5 Pro,thinking,Live,P1,Raw LLM,Done,,https://github.com/futuresearch/delphos/blob/add-eval-configs/toolkit/runner-data/configs/eval-runs-op1-paper/dagster-GEMINI_2_5_PRO_RAW_LLM.yaml,500/500 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?sort=created_at%3Adesc&filter=approach_name%3Aeq%3Agemini-2-5-pro-preview-raw-llm,gemini-2-5-pro-preview-raw-llm
DeepSeek-R1,thinking,Live,P1,Raw LLM,Run started,,https://dagster.beta.futuresearch.ai/runs/de6f6efc-5a5c-42dc-9429-fc81f729d3e8,,deepseek-r1-raw-llm
Grok 3,thinking,Live,P3,Raw LLM,Needs config,,,,
,,,,,,,,,
,,,,,,,,,
GPT-4 Turbo,non-thinking,Retro,P1,ReAct Explicit [Thoughts],Done,,https://dagster.beta.futuresearch.ai/runs/0f59dd30-bf0d-4901-b44b-255b679e3385,Technically incomplete because I set of 500 of these unintentionally. There’s enough to make the set complete.,gpt-4-turbo-react-query-document-text
GPT-4 0613,non-thinking,Retro,P3,ReAct Explicit [Thoughts],Abandoned,,https://dagster.beta.futuresearch.ai/runs/8bbdea8f-020a-44b5-9939-839290291689,,gpt-4-0613-react-query-document-text
GPT-4.1,non-thinking,Retro,P0,ReAct Explicit [Thoughts],Done,,https://dagster.beta.futuresearch.ai/runs/8757023a-255a-47de-9f03-6c71373b4d12,Missing Major Dam Failures,gpt-4-1-react-query-document-text
Mistral Small,non-thinking,Retro,P0,ReAct Explicit [Thoughts],Run started,,https://dagster.beta.futuresearch.ai/runs/1b0e83ab-4c5e-4f5e-8ea4-5156b8d81674,,mistral-small-3-1-react-query-document-text
Claude 3.7 Sonnet Non-thinking,non-thinking,Retro,P0,ReAct Explicit [Thoughts],Done,,https://dagster.beta.futuresearch.ai/runs/a0248c94-d8cb-4294-9d63-cccff4e7b90d,Missing Major Dam Failures,sonnet-3-7-nonthinking-react-explicit-query-document-text
Gemini 2.5 Flash Non-thinking,non-thinking,Retro,P0,ReAct Explicit [Thoughts],Done,,https://dagster.beta.futuresearch.ai/runs/20912d7e-4ee7-441a-9c24-dee2e00b6113,Missing Major Dam Failures,gemini-2-5-flash-nonthinking-react-explicit-query-document-text
Gemma 3,non-thinking,Retro,P0,ReAct Explicit [Thoughts],Done,,https://dagster.beta.futuresearch.ai/runs/20615f45-adef-43e4-af9c-bc75fe7f0edf,200/200 entries in supabase: https://supabase.com/dashboard/project/rguraxphqescakvvzmju/editor/29349?sort=created_at%3Adesc&filter=approach_name%3Aeq%3Agemma-3-react-query-document-text,gemma-3-react-query-document-text
Llama 4 Maverick,non-thinking,Retro,P1,ReAct Explicit [Thoughts],Unprovisioned,,,,
GPT-4.1 Mini,non-thinking,Retro,P2,ReAct Explicit [Thoughts],Done,,https://dagster.beta.futuresearch.ai/runs/a0248c94-d8cb-4294-9d63-cccff4e7b90d and https://dagster.beta.futuresearch.ai/runs/45858ab2-9276-4922-8181-4278f5f873eb,"Config split in two dagster runs
Missing Major Dam Failures",gpt-4-1-mini-react-query-document-text
GPT-4.1 Nano,non-thinking,Retro,P2,ReAct Explicit [Thoughts],Many Failures,,https://dagster.beta.futuresearch.ai/runs/dabdde9e-c6f3-46ac-8fd7-19b62b287be8,,gpt-4-1-nano-react-query-document-text
Claude 3.5 Sonnet 20240620,non-thinking,Retro,P2,ReAct Explicit [Thoughts],Needs live config,,,,
o3,thinking,Retro,P3,ReAct Explicit [Thoughts],Ready to run,,,,o3-react-query-document-text
o3 Mini,thinking,Retro,P2,ReAct Explicit [Thoughts],Ready to run,,,,
Gemini 2.5 Flash Thinking,thinking,Retro,P3,ReAct Explicit [Thoughts],Not viable,,,,
Gemini 2.5 Pro Experimental,thinking,Retro,P3,ReAct Explicit [Thoughts],Ready to run,,,,gemini-2.5-pro-react-query-document-text
o3 Mini,thinking,Retro,P2,ReAct Implicit [Thoughts],Ready to run,,,,
Gemini 2.5 Flash Thinking,thinking,Retro,P1,ReAct Implicit [Thoughts],~Done,,,,gemini-2-5-flash-react-implicit-query-document-text
Gemini 2.5 Pro Experimental,thinking,Retro,P3,ReAct Implicit [Thoughts],Problems (see live entry),,,,
Claude 3.7 Sonnet Thinking,thinking,Retro,P0,ReAct Implicit [Thoughts],Done,,,Missing Major Dam Failures,sonnet-3-7-thinking-react-query-document-text
o1,thinking,Retro,P2,ReAct Implicit [Thoughts],Ready to run,,,,
Gemini 2.5 Pro,thinking,Retro,P0,ReAct Implicit [Thoughts],Done,,,,gemini-2-5-pro-preview-react-query-document-text
DeepSeek-R1,thinking,Retro,P1,ReAct Implicit [Thoughts],Run started,,https://dagster.beta.futuresearch.ai/runs/e9550a2b-8148-405e-bb96-5c3b1d746156,,deepseek-r1-react-implicit-query-document-text
Grok 3,thinking,Retro,P2,ReAct Implicit [Thoughts],Unprovisioned,,,,
o3,thinking,Retro,P0,ReAct Implicit [Thoughts],Done,,https://dagster.beta.futuresearch.ai/runs/5b0dedf4-aa24-428c-821e-8d20829174cd,Missing Major Dam Failures,o3-implicit-react-query-document-text
Grok 3,thinking,Retro,P2,ReAct Explicit [Thoughts],Unprovisioned,,,,
DeepSeek-R1,thinking,Retro,P3,ReAct Explicit [Thoughts],Unprovisioned,,,,
Gemini 2.5 Pro,thinking,Retro,P3,ReAct Explicit [Thoughts],Not viable,,,,
o1,thinking,Retro,P2,ReAct Explicit [Thoughts],Ready to run,,,,
Claude 3.7 Sonnet Thinking,thinking,Retro,P3,ReAct Explicit [Thoughts],Ready to run,,,,sonnet-3-7-explicit-thinking-react-query-document-text

==> analysis/data/scores-agents-retro.csv <==
approach,task,instance,run_number,score
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.727272727272727
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.5
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Special Olympic Medals,0,0
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Special Olympic Medals,1,0
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0.6
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,0.5
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.5
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Trump EOs,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Trump EOs,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,RCP Polling Bias,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,RCP Polling Bias,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Open Model MMLU Lag,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Open Model MMLU Lag,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
deepseek-r1-react-implicit-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
deepseek-r1-react-implicit-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Chess.com Account Closures,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Chess.com Account Closures,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Brazil Rainfall,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Brazil Rainfall,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
deepseek-r1-react-implicit-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,1
deepseek-r1-react-implicit-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
deepseek-r1-react-implicit-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
deepseek-r1-react-implicit-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,IPO Dataset,1,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,IPO Dataset,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,FDA Recalls Dataset,0,1
deepseek-r1-react-implicit-query-document-text,Find Dataset,FDA Recalls Dataset,1,1
deepseek-r1-react-implicit-query-document-text,Find Dataset,Deepfake Incidents,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Deepfake Incidents,1,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Cyber Events Dataset,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Cyber Events Dataset,1,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,1
deepseek-r1-react-implicit-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Container Transit Times,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Container Transit Times,1,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,VW 2022 Emissions Reduction,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
deepseek-r1-react-implicit-query-document-text,Find Number,Singapore GDP 2023,0,1
deepseek-r1-react-implicit-query-document-text,Find Number,Singapore GDP 2023,1,1
deepseek-r1-react-implicit-query-document-text,Find Number,Return Not Found Correctly,0,1
deepseek-r1-react-implicit-query-document-text,Find Number,Return Not Found Correctly,1,1
deepseek-r1-react-implicit-query-document-text,Find Number,Personal Bankruptcies,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Personal Bankruptcies,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Paying Slack Users,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Paying Slack Users,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
deepseek-r1-react-implicit-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
deepseek-r1-react-implicit-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
deepseek-r1-react-implicit-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
deepseek-r1-react-implicit-query-document-text,Find Number,IPOs in 2007,0,1
deepseek-r1-react-implicit-query-document-text,Find Number,IPOs in 2007,1,1
deepseek-r1-react-implicit-query-document-text,Find Number,Instagram Revenue 2021,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Instagram Revenue 2021,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,GPQA Performance,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,GPQA Performance,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,FTX Stake in Anthropic,1,1
deepseek-r1-react-implicit-query-document-text,Find Number,FTX Stake in Anthropic,0,1
deepseek-r1-react-implicit-query-document-text,Find Number,FDA Recalls,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,FDA Recalls,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,EU Gas Storage Capacity,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,EU Gas Storage Capacity,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Dropbox Teams March 2024,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Dropbox Teams March 2024,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,DJT Closing Price,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,DJT Closing Price,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Deepseek H100s,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Deepseek H100s,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Cybench Performance,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Cybench Performance,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Chip Power Consumption,0,1
deepseek-r1-react-implicit-query-document-text,Find Number,Chip Power Consumption,1,1
deepseek-r1-react-implicit-query-document-text,Find Number,Alternative Meat Market Size,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Alternative Meat Market Size,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,SolarWinds,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,SolarWinds,1,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Ransomware Payout Increase,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Ransomware Payout Increase,1,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,1
deepseek-r1-react-implicit-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Deepfake Increase,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Deepfake Increase,1,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,1
deepseek-r1-react-implicit-query-document-text,Find Original Source,Cybercrime Losses 2020,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
deepseek-r1-react-implicit-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,AI Generated Propaganda,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,AI Generated Propaganda,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,LLM Environmental Impact,1,0.333333333333333
deepseek-r1-react-implicit-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0.333333333333333
deepseek-r1-react-implicit-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,BAAI Cooperation,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,BAAI Cooperation,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Satellite Collisions,0,0.166666666666667
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Satellite Collisions,1,0.166666666666667
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.0769230769230769
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.153846153846154
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.666666666666667
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.571428571428572
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.111111111111111
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.333333333333333
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.170731707317073
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0731707317073171
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.470588235294118
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.166666666666667
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.0714285714285714
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.5
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.333333333333333
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.5
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Current AI Models API,0,0.125
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Current AI Models API,1,0.375
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.333333333333333
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.333333333333333
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,AI Datacenters,0,0.333333333333333
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,AI Datacenters,1,0.166666666666667
deepseek-r1-react-implicit-query-document-text,Validate Claim,US Aid to Ukraine,1,1
deepseek-r1-react-implicit-query-document-text,Validate Claim,US Aid to Ukraine,0,0.957894736842105
deepseek-r1-react-implicit-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.3
deepseek-r1-react-implicit-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.15
deepseek-r1-react-implicit-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.700700700700701
deepseek-r1-react-implicit-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.850850850850851
deepseek-r1-react-implicit-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.909090909090909
deepseek-r1-react-implicit-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.909090909090909
deepseek-r1-react-implicit-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.353535353535353
deepseek-r1-react-implicit-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.353535353535353
deepseek-r1-react-implicit-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.916666666666667
deepseek-r1-react-implicit-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.333333333333333
deepseek-r1-react-implicit-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.707070707070707
deepseek-r1-react-implicit-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.858585858585859
deepseek-r1-react-implicit-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.5
deepseek-r1-react-implicit-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.3
deepseek-r1-react-implicit-query-document-text,Validate Claim,Medicaid Fraud,0,1
deepseek-r1-react-implicit-query-document-text,Validate Claim,Medicaid Fraud,1,0.944444444444444
deepseek-r1-react-implicit-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.941176470588235
deepseek-r1-react-implicit-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.882352941176471
deepseek-r1-react-implicit-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.5
deepseek-r1-react-implicit-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.5
deepseek-r1-react-implicit-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.3
deepseek-r1-react-implicit-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.4
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.923076923076923
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,0.75
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Special Olympic Medals,0,0.333333333333333
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Special Olympic Medals,1,0.666666666666667
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0.2
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0.1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.333333333333333
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0.166666666666667
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0.166666666666667
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Trump EOs,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Trump EOs,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,RCP Polling Bias,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,RCP Polling Bias,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Chess.com Account Closures,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Chess.com Account Closures,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Brazil Rainfall,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Brazil Rainfall,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,IPO Dataset,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,IPO Dataset,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,FDA Recalls Dataset,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Deepfake Incidents,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Deepfake Incidents,1,0.5
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Container Transit Times,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Container Transit Times,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Singapore GDP 2023,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Singapore GDP 2023,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Return Not Found Correctly,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Return Not Found Correctly,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Personal Bankruptcies,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Personal Bankruptcies,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Paying Slack Users,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Paying Slack Users,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,IPOs in 2007,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,IPOs in 2007,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Instagram Revenue 2021,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Instagram Revenue 2021,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,GPQA Performance,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,GPQA Performance,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,FTX Stake in Anthropic,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,FTX Stake in Anthropic,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,FDA Recalls,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,FDA Recalls,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Dropbox Teams March 2024,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Dropbox Teams March 2024,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,DJT Closing Price,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,DJT Closing Price,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Deepseek H100s,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Deepseek H100s,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Cybench Performance,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Cybench Performance,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Chip Power Consumption,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Chip Power Consumption,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Alternative Meat Market Size,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Alternative Meat Market Size,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,SolarWinds,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,SolarWinds,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Ransomware Payout Increase,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Ransomware Payout Increase,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Deepfake Increase,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Deepfake Increase,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,AI Generated Propaganda,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,AI Generated Propaganda,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,LLM Environmental Impact,0,0.333333333333333
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,BAAI Cooperation,0,0.2
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,BAAI Cooperation,1,0.2
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Satellite Collisions,0,0.5
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Satellite Collisions,1,0.166666666666667
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.230769230769231
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.0769230769230769
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.4
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.333333333333333
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.333333333333333
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.333333333333333
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.0975609756097561
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0731707317073171
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.352941176470588
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.642857142857143
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.785714285714286
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.5
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Current AI Models API,0,0.375
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Current AI Models API,1,0.25
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.484848484848485
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.424242424242424
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,AI Datacenters,0,0.5
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,AI Datacenters,1,0.5
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,US Aid to Ukraine,1,0.957894736842105
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,US Aid to Ukraine,0,0.957894736842105
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.950950950950951
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.900900900900901
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.95959595959596
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.95959595959596
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.202020202020202
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.202020202020202
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.333333333333333
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.166666666666667
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.606060606060606
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.909090909090909
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444445
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Medicaid Fraud,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.941176470588235
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.941176470588235
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.166666666666667
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.166666666666667
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.2
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.2
gemini-2-5-flash-react-implicit-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.727272727272727
gemini-2-5-flash-react-implicit-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
gemini-2-5-flash-react-implicit-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gemini-2-5-flash-react-implicit-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gemini-2-5-flash-react-implicit-query-document-text,Compile Dataset,Special Olympic Medals,0,0
gemini-2-5-flash-react-implicit-query-document-text,Compile Dataset,Special Olympic Medals,1,0
gemini-2-5-flash-react-implicit-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,1
gemini-2-5-flash-react-implicit-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0.4
gemini-2-5-flash-react-implicit-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.5
gemini-2-5-flash-react-implicit-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
gemini-2-5-flash-react-implicit-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Trump EOs,1,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Trump EOs,0,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,RCP Polling Bias,1,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,RCP Polling Bias,0,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Iveco Emissions Reduction,1,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Chess.com Account Closures,0,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Chess.com Account Closures,1,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Brazil Rainfall,0,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Brazil Rainfall,1,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
gemini-2-5-flash-react-implicit-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,IPO Dataset,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,IPO Dataset,0,1
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,FDA Recalls Dataset,0,1
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,FDA Recalls Dataset,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Deepfake Incidents,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Deepfake Incidents,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,1
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Container Transit Times,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Container Transit Times,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,1
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,1
gemini-2-5-flash-react-implicit-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Singapore GDP 2023,0,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Singapore GDP 2023,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Return Not Found Correctly,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Return Not Found Correctly,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Personal Bankruptcies,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Personal Bankruptcies,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Paying Slack Users,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Paying Slack Users,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,IPOs in 2007,0,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,IPOs in 2007,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Instagram Revenue 2021,0,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Instagram Revenue 2021,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,GPQA Performance,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,GPQA Performance,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,FTX Stake in Anthropic,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,FTX Stake in Anthropic,0,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,FDA Recalls,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,FDA Recalls,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Dropbox Teams March 2024,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Dropbox Teams March 2024,0,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,DJT Closing Price,0,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,DJT Closing Price,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Deepseek H100s,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Deepseek H100s,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Cybench Performance,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Cybench Performance,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Chip Power Consumption,0,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Chip Power Consumption,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Alternative Meat Market Size,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Number,Alternative Meat Market Size,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,SolarWinds,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,SolarWinds,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,Ransomware Payout Increase,0,1
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,Ransomware Payout Increase,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,FTX Stake in Anthropic,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,Deepfake Increase,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,Deepfake Increase,1,1
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,1
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,Cybercrime Losses 2020,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,Cybercrime Losses 2020,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,AI Generated Propaganda,0,0
gemini-2-5-flash-react-implicit-query-document-text,Find Original Source,AI Generated Propaganda,1,1
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,OpenAI Current Projects,0,0.333333333333333
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,BAAI Cooperation,0,0.2
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,BAAI Cooperation,1,0.2
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gemini-2-5-flash-react-implicit-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Satellite Collisions,0,0.166666666666667
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Satellite Collisions,1,0.166666666666667
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.0769230769230769
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.153846153846154
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.8
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.666666666666667
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.222222222222222
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.222222222222222
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.0975609756097561
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0731707317073171
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.166666666666667
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.842105263157895
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.642857142857143
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.357142857142857
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.333333333333333
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.5
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Current AI Models API,0,0.375
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Current AI Models API,1,0.25
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.375
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.333333333333333
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,AI Datacenters,0,0.166666666666667
gemini-2-5-flash-react-implicit-query-document-text,Populate Reference Class,AI Datacenters,1,0.166666666666667
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,US Aid to Ukraine,1,0.957894736842105
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,US Aid to Ukraine,0,0.957894736842105
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.1
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.1
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.998998998998999
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.998998998998999
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.95959595959596
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.95959595959596
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.101010101010101
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.202020202020202
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.5
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.166666666666667
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.909090909090909
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.98989898989899
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.2
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.2
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444445
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Medicaid Fraud,1,0.944444444444445
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.941176470588235
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.823529411764706
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.0833333333333334
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.166666666666667
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.1
gemini-2-5-flash-react-implicit-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.2
gemini-2.5-flash-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,0.75
gemini-2.5-flash-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,0.333333333333333
gemini-2.5-flash-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0
gemini-2.5-flash-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0
gemini-2.5-flash-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
gemini-2.5-flash-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,1
gemini-2.5-flash-react-query-document-text,Derive Number,Trump EOs,0,0
gemini-2.5-flash-react-query-document-text,Derive Number,Trump EOs,1,0
gemini-2.5-flash-react-query-document-text,Find Number,Return Not Found Correctly,1,1
gemini-2.5-flash-react-query-document-text,Find Number,Return Not Found Correctly,0,1
gemini-2.5-flash-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.333333333333333
gemini-2.5-flash-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.202020202020202
gemini-2.5-flash-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.303030303030303
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.75
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.714285714285714
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0.666666666666667
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,1
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0.8
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0.307692307692308
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0.266666666666667
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,1
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,1
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0.166666666666667
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Trump EOs,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Trump EOs,0,1
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,RCP Polling Bias,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,RCP Polling Bias,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Chess.com Account Closures,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Brazil Rainfall,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Brazil Rainfall,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,1
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,IPO Dataset,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,IPO Dataset,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Deepfake Incidents,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Container Transit Times,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Container Transit Times,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Singapore GDP 2023,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Singapore GDP 2023,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Return Not Found Correctly,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Return Not Found Correctly,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Personal Bankruptcies,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Personal Bankruptcies,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Paying Slack Users,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Paying Slack Users,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,IPOs in 2007,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,IPOs in 2007,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Instagram Revenue 2021,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Instagram Revenue 2021,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,GPQA Performance,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,GPQA Performance,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,FTX Stake in Anthropic,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,FDA Recalls,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,FDA Recalls,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Dropbox Teams March 2024,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Dropbox Teams March 2024,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,DJT Closing Price,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,DJT Closing Price,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Deepseek H100s,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Deepseek H100s,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Cybench Performance,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Cybench Performance,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Chip Power Consumption,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Chip Power Consumption,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,SolarWinds,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,SolarWinds,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Deepfake Increase,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Deepfake Increase,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,AI Generated Propaganda,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0.333333333333333
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0.333333333333333
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0.5
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.2
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0.4
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.444444444444444
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.533333333333333
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.153846153846154
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.230769230769231
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.8
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,1
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.444444444444444
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.333333333333333
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.439024390243902
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.341463414634146
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.533333333333333
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.705882352941176
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.642857142857143
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.714285714285714
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.166666666666667
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.333333333333333
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.375
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Current AI Models API,1,0.375
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.615384615384615
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.651162790697674
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.5
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.333333333333333
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,US Aid to Ukraine,1,0.957894736842105
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,US Aid to Ukraine,0,0.947368421052632
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.1
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.1
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.950950950950951
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.998998998998999
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.98989898989899
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.98989898989899
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.757575757575758
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.252525252525252
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.666666666666667
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.333333333333333
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.202020202020202
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.808080808080808
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.1
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444445
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Medicaid Fraud,1,0.944444444444445
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.882352941176471
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.882352941176471
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.416666666666667
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.5
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.1
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.4
gemma-3-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.727272727272727
gemma-3-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.6
gemma-3-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gemma-3-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,0.571428571428572
gemma-3-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0
gemma-3-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0
gemma-3-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0.25
gemma-3-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0.444444444444444
gemma-3-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
gemma-3-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0
gemma-3-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,0.166666666666667
gemma-3-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,1
gemma-3-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0
gemma-3-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0.166666666666667
gemma-3-react-query-document-text,Derive Number,Trump EOs,1,0
gemma-3-react-query-document-text,Derive Number,Trump EOs,0,0
gemma-3-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gemma-3-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gemma-3-react-query-document-text,Derive Number,RCP Polling Bias,1,0
gemma-3-react-query-document-text,Derive Number,RCP Polling Bias,0,0
gemma-3-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gemma-3-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gemma-3-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gemma-3-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gemma-3-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gemma-3-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gemma-3-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
gemma-3-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
gemma-3-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gemma-3-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
gemma-3-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,1
gemma-3-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gemma-3-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
gemma-3-react-query-document-text,Derive Number,Chess.com Account Closures,1,0
gemma-3-react-query-document-text,Derive Number,Brazil Rainfall,0,0
gemma-3-react-query-document-text,Derive Number,Brazil Rainfall,1,0
gemma-3-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
gemma-3-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
gemma-3-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,0
gemma-3-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,1
gemma-3-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
gemma-3-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
gemma-3-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gemma-3-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gemma-3-react-query-document-text,Find Dataset,IPO Dataset,1,0
gemma-3-react-query-document-text,Find Dataset,IPO Dataset,0,1
gemma-3-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
gemma-3-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
gemma-3-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
gemma-3-react-query-document-text,Find Dataset,Deepfake Incidents,1,0.5
gemma-3-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gemma-3-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gemma-3-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
gemma-3-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
gemma-3-react-query-document-text,Find Dataset,Container Transit Times,0,0
gemma-3-react-query-document-text,Find Dataset,Container Transit Times,1,0
gemma-3-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
gemma-3-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,0
gemma-3-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
gemma-3-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gemma-3-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
gemma-3-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,0
gemma-3-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gemma-3-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gemma-3-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,0
gemma-3-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,0
gemma-3-react-query-document-text,Find Number,Singapore GDP 2023,0,1
gemma-3-react-query-document-text,Find Number,Singapore GDP 2023,1,0
gemma-3-react-query-document-text,Find Number,Return Not Found Correctly,0,0
gemma-3-react-query-document-text,Find Number,Return Not Found Correctly,1,1
gemma-3-react-query-document-text,Find Number,Personal Bankruptcies,0,0
gemma-3-react-query-document-text,Find Number,Personal Bankruptcies,1,0
gemma-3-react-query-document-text,Find Number,Paying Slack Users,1,1
gemma-3-react-query-document-text,Find Number,Paying Slack Users,0,1
gemma-3-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
gemma-3-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
gemma-3-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,0
gemma-3-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,0
gemma-3-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gemma-3-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gemma-3-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
gemma-3-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
gemma-3-react-query-document-text,Find Number,IPOs in 2007,0,0
gemma-3-react-query-document-text,Find Number,IPOs in 2007,1,1
gemma-3-react-query-document-text,Find Number,Instagram Revenue 2021,0,0
gemma-3-react-query-document-text,Find Number,Instagram Revenue 2021,1,0
gemma-3-react-query-document-text,Find Number,GPQA Performance,1,0
gemma-3-react-query-document-text,Find Number,GPQA Performance,0,0
gemma-3-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
gemma-3-react-query-document-text,Find Number,FTX Stake in Anthropic,0,0
gemma-3-react-query-document-text,Find Number,FDA Recalls,0,0
gemma-3-react-query-document-text,Find Number,FDA Recalls,1,0
gemma-3-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gemma-3-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
gemma-3-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gemma-3-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gemma-3-react-query-document-text,Find Number,Dropbox Teams March 2024,1,0
gemma-3-react-query-document-text,Find Number,Dropbox Teams March 2024,0,0
gemma-3-react-query-document-text,Find Number,DJT Closing Price,0,0
gemma-3-react-query-document-text,Find Number,DJT Closing Price,1,1
gemma-3-react-query-document-text,Find Number,Deepseek H100s,1,0
gemma-3-react-query-document-text,Find Number,Deepseek H100s,0,1
gemma-3-react-query-document-text,Find Number,Cybench Performance,1,0
gemma-3-react-query-document-text,Find Number,Cybench Performance,0,0
gemma-3-react-query-document-text,Find Number,Chip Power Consumption,0,0
gemma-3-react-query-document-text,Find Number,Chip Power Consumption,1,0
gemma-3-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
gemma-3-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
gemma-3-react-query-document-text,Find Original Source,SolarWinds,0,0
gemma-3-react-query-document-text,Find Original Source,SolarWinds,1,0
gemma-3-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gemma-3-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gemma-3-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,0
gemma-3-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,0
gemma-3-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
gemma-3-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
gemma-3-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
gemma-3-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
gemma-3-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,1
gemma-3-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
gemma-3-react-query-document-text,Find Original Source,Deepfake Increase,0,0
gemma-3-react-query-document-text,Find Original Source,Deepfake Increase,1,0
gemma-3-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,0
gemma-3-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,1
gemma-3-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
gemma-3-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
gemma-3-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gemma-3-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
gemma-3-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gemma-3-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gemma-3-react-query-document-text,Find Original Source,AI Generated Propaganda,0,1
gemma-3-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
gemma-3-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gemma-3-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
gemma-3-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
gemma-3-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
gemma-3-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gemma-3-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
gemma-3-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
gemma-3-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
gemma-3-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gemma-3-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
gemma-3-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gemma-3-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gemma-3-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.2
gemma-3-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0
gemma-3-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gemma-3-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gemma-3-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gemma-3-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gemma-3-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gemma-3-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
gemma-3-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.166666666666667
gemma-3-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.166666666666667
gemma-3-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.153846153846154
gemma-3-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.0769230769230769
gemma-3-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,1
gemma-3-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.666666666666667
gemma-3-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.111111111111111
gemma-3-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.333333333333333
gemma-3-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0
gemma-3-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0975609756097561
gemma-3-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.666666666666667
gemma-3-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0
gemma-3-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.357142857142857
gemma-3-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.857142857142857
gemma-3-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.166666666666667
gemma-3-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.166666666666667
gemma-3-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.375
gemma-3-react-query-document-text,Populate Reference Class,Current AI Models API,1,0.125
gemma-3-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.214285714285714
gemma-3-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.214285714285714
gemma-3-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.166666666666667
gemma-3-react-query-document-text,Populate Reference Class,AI Datacenters,1,0
gemma-3-react-query-document-text,Validate Claim,US Aid to Ukraine,1,1
gemma-3-react-query-document-text,Validate Claim,US Aid to Ukraine,0,1
gemma-3-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.05
gemma-3-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.05
gemma-3-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.3003003003003
gemma-3-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.3003003003003
gemma-3-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,1
gemma-3-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.95959595959596
gemma-3-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.151515151515151
gemma-3-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.505050505050505
gemma-3-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.333333333333333
gemma-3-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.333333333333333
gemma-3-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.95959595959596
gemma-3-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.858585858585859
gemma-3-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.2
gemma-3-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
gemma-3-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444445
gemma-3-react-query-document-text,Validate Claim,Medicaid Fraud,1,0.944444444444445
gemma-3-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,1
gemma-3-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.882352941176471
gemma-3-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.416666666666667
gemma-3-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.0833333333333334
gemma-3-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.2
gemma-3-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.1
gpt-4-0613-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.285714285714286
gpt-4-0613-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,0
gpt-4-0613-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0
gpt-4-0613-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0
gpt-4-0613-react-query-document-text,Derive Number,Trump EOs,1,0
gpt-4-0613-react-query-document-text,Derive Number,Trump EOs,0,0
gpt-4-0613-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gpt-4-0613-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gpt-4-0613-react-query-document-text,Derive Number,RCP Polling Bias,1,0
gpt-4-0613-react-query-document-text,Derive Number,RCP Polling Bias,0,0
gpt-4-0613-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gpt-4-0613-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gpt-4-0613-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gpt-4-0613-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gpt-4-0613-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gpt-4-0613-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gpt-4-0613-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,0
gpt-4-0613-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
gpt-4-0613-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gpt-4-0613-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
gpt-4-0613-react-query-document-text,Derive Number,Chess.com Account Closures,1,0
gpt-4-0613-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
gpt-4-0613-react-query-document-text,Derive Number,Brazil Rainfall,1,0
gpt-4-0613-react-query-document-text,Derive Number,Brazil Rainfall,0,0
gpt-4-0613-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
gpt-4-0613-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
gpt-4-0613-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
gpt-4-0613-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0
gpt-4-0613-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0
gpt-4-0613-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,1
gpt-4-0613-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
gpt-4-0613-react-query-document-text,Find Dataset,Deepfake Incidents,1,0
gpt-4-0613-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
gpt-4-0613-react-query-document-text,Find Dataset,Container Transit Times,0,0
gpt-4-0613-react-query-document-text,Find Dataset,Container Transit Times,1,0
gpt-4-0613-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gpt-4-0613-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gpt-4-0613-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,0
gpt-4-0613-react-query-document-text,Find Number,Singapore GDP 2023,0,1
gpt-4-0613-react-query-document-text,Find Number,Singapore GDP 2023,1,0
gpt-4-0613-react-query-document-text,Find Number,Return Not Found Correctly,0,1
gpt-4-0613-react-query-document-text,Find Number,Return Not Found Correctly,1,1
gpt-4-0613-react-query-document-text,Find Number,Personal Bankruptcies,0,0
gpt-4-0613-react-query-document-text,Find Number,Paying Slack Users,1,0
gpt-4-0613-react-query-document-text,Find Number,Paying Slack Users,0,0
gpt-4-0613-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
gpt-4-0613-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
gpt-4-0613-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
gpt-4-0613-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,0
gpt-4-0613-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gpt-4-0613-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gpt-4-0613-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
gpt-4-0613-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
gpt-4-0613-react-query-document-text,Find Number,IPOs in 2007,1,1
gpt-4-0613-react-query-document-text,Find Number,IPOs in 2007,0,1
gpt-4-0613-react-query-document-text,Find Number,Instagram Revenue 2021,0,0
gpt-4-0613-react-query-document-text,Find Number,Instagram Revenue 2021,1,0
gpt-4-0613-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
gpt-4-0613-react-query-document-text,Find Number,FTX Stake in Anthropic,0,1
gpt-4-0613-react-query-document-text,Find Number,FDA Recalls,0,0
gpt-4-0613-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gpt-4-0613-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gpt-4-0613-react-query-document-text,Find Number,DJT Closing Price,1,0
gpt-4-0613-react-query-document-text,Find Number,DJT Closing Price,0,0
gpt-4-0613-react-query-document-text,Find Number,Deepseek H100s,1,0
gpt-4-0613-react-query-document-text,Find Number,Deepseek H100s,0,0
gpt-4-0613-react-query-document-text,Find Number,Cybench Performance,1,0
gpt-4-0613-react-query-document-text,Find Number,Cybench Performance,0,0
gpt-4-0613-react-query-document-text,Find Number,Chip Power Consumption,1,0
gpt-4-0613-react-query-document-text,Find Number,Chip Power Consumption,0,0
gpt-4-0613-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
gpt-4-0613-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
gpt-4-0613-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gpt-4-0613-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gpt-4-0613-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
gpt-4-0613-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
gpt-4-0613-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,1
gpt-4-0613-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
gpt-4-0613-react-query-document-text,Find Original Source,Deepfake Increase,0,1
gpt-4-0613-react-query-document-text,Find Original Source,Deepfake Increase,1,0
gpt-4-0613-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,1
gpt-4-0613-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,0
gpt-4-0613-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,0
gpt-4-0613-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,0
gpt-4-0613-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
gpt-4-0613-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gpt-4-0613-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gpt-4-0613-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
gpt-4-0613-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gpt-4-0613-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
gpt-4-0613-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
gpt-4-0613-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gpt-4-0613-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gpt-4-0613-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gpt-4-0613-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.2
gpt-4-0613-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gpt-4-0613-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gpt-4-0613-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gpt-4-0613-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gpt-4-0613-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0
gpt-4-0613-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0
gpt-4-0613-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.357142857142857
gpt-4-0613-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.5
gpt-4-0613-react-query-document-text,Populate Reference Class,Current AI Models API,1,0.5
gpt-4-0613-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.1
gpt-4-0613-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.1
gpt-4-0613-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.950950950950951
gpt-4-0613-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.900900900900901
gpt-4-0613-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.95959595959596
gpt-4-0613-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.98989898989899
gpt-4-0613-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.101010101010101
gpt-4-0613-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.101010101010101
gpt-4-0613-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.5
gpt-4-0613-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.5
gpt-4-0613-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444445
gpt-4-0613-react-query-document-text,Validate Claim,Medicaid Fraud,1,1
gpt-4-0613-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.941176470588235
gpt-4-0613-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.941176470588235
gpt-4-0613-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.333333333333333
gpt-4-0613-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.166666666666667
gpt-4-0613-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.4
gpt-4-0613-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.2
gpt-4-1-mini-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.545454545454545
gpt-4-1-mini-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
gpt-4-1-mini-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gpt-4-1-mini-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gpt-4-1-mini-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0
gpt-4-1-mini-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0.666666666666667
gpt-4-1-mini-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0.8
gpt-4-1-mini-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,1
gpt-4-1-mini-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0.4
gpt-4-1-mini-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0.4
gpt-4-1-mini-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
gpt-4-1-mini-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.5
gpt-4-1-mini-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0.166666666666667
gpt-4-1-mini-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Trump EOs,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,Trump EOs,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,RCP Polling Bias,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,RCP Polling Bias,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
gpt-4-1-mini-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
gpt-4-1-mini-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,Chess.com Account Closures,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Brazil Rainfall,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,Brazil Rainfall,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,IPO Dataset,1,1
gpt-4-1-mini-react-query-document-text,Find Dataset,IPO Dataset,0,1
gpt-4-1-mini-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Deepfake Incidents,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Container Transit Times,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Container Transit Times,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,1
gpt-4-1-mini-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,1
gpt-4-1-mini-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gpt-4-1-mini-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gpt-4-1-mini-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
gpt-4-1-mini-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
gpt-4-1-mini-react-query-document-text,Find Number,Singapore GDP 2023,0,0
gpt-4-1-mini-react-query-document-text,Find Number,Singapore GDP 2023,1,1
gpt-4-1-mini-react-query-document-text,Find Number,Return Not Found Correctly,1,1
gpt-4-1-mini-react-query-document-text,Find Number,Return Not Found Correctly,0,1
gpt-4-1-mini-react-query-document-text,Find Number,Personal Bankruptcies,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Personal Bankruptcies,0,0
gpt-4-1-mini-react-query-document-text,Find Number,Paying Slack Users,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Paying Slack Users,0,1
gpt-4-1-mini-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
gpt-4-1-mini-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
gpt-4-1-mini-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
gpt-4-1-mini-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
gpt-4-1-mini-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gpt-4-1-mini-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
gpt-4-1-mini-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
gpt-4-1-mini-react-query-document-text,Find Number,IPOs in 2007,1,1
gpt-4-1-mini-react-query-document-text,Find Number,IPOs in 2007,0,1
gpt-4-1-mini-react-query-document-text,Find Number,Instagram Revenue 2021,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Instagram Revenue 2021,0,0
gpt-4-1-mini-react-query-document-text,Find Number,GPQA Performance,1,0
gpt-4-1-mini-react-query-document-text,Find Number,GPQA Performance,0,0
gpt-4-1-mini-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
gpt-4-1-mini-react-query-document-text,Find Number,FTX Stake in Anthropic,0,1
gpt-4-1-mini-react-query-document-text,Find Number,FDA Recalls,0,0
gpt-4-1-mini-react-query-document-text,Find Number,FDA Recalls,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gpt-4-1-mini-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gpt-4-1-mini-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gpt-4-1-mini-react-query-document-text,Find Number,Dropbox Teams March 2024,1,1
gpt-4-1-mini-react-query-document-text,Find Number,Dropbox Teams March 2024,0,0
gpt-4-1-mini-react-query-document-text,Find Number,DJT Closing Price,1,1
gpt-4-1-mini-react-query-document-text,Find Number,DJT Closing Price,0,0
gpt-4-1-mini-react-query-document-text,Find Number,Deepseek H100s,0,1
gpt-4-1-mini-react-query-document-text,Find Number,Deepseek H100s,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Cybench Performance,0,0
gpt-4-1-mini-react-query-document-text,Find Number,Chip Power Consumption,1,1
gpt-4-1-mini-react-query-document-text,Find Number,Chip Power Consumption,0,0
gpt-4-1-mini-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,SolarWinds,0,1
gpt-4-1-mini-react-query-document-text,Find Original Source,SolarWinds,1,1
gpt-4-1-mini-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,1
gpt-4-1-mini-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
gpt-4-1-mini-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Deepfake Increase,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Deepfake Increase,1,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,1
gpt-4-1-mini-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,1
gpt-4-1-mini-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
gpt-4-1-mini-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
gpt-4-1-mini-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gpt-4-1-mini-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,AI Generated Propaganda,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0.333333333333333
gpt-4-1-mini-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0.5
gpt-4-1-mini-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0.5
gpt-4-1-mini-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.4
gpt-4-1-mini-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0.2
gpt-4-1-mini-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.285714285714286
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.166666666666667
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.230769230769231
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.153846153846154
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.333333333333333
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.4
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.333333333333333
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.444444444444444
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.0487804878048781
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0975609756097561
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.166666666666667
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.428571428571429
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.285714285714286
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.285714285714286
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.333333333333333
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.166666666666667
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.375
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Current AI Models API,1,0.5
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.387096774193548
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.333333333333333
gpt-4-1-mini-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.333333333333333
gpt-4-1-mini-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.5
gpt-4-1-mini-react-query-document-text,Validate Claim,US Aid to Ukraine,1,1
gpt-4-1-mini-react-query-document-text,Validate Claim,US Aid to Ukraine,0,1
gpt-4-1-mini-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.1
gpt-4-1-mini-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.15
gpt-4-1-mini-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.850850850850851
gpt-4-1-mini-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.900900900900901
gpt-4-1-mini-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.95959595959596
gpt-4-1-mini-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.95959595959596
gpt-4-1-mini-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.151515151515151
gpt-4-1-mini-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.202020202020202
gpt-4-1-mini-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.25
gpt-4-1-mini-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.25
gpt-4-1-mini-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.95959595959596
gpt-4-1-mini-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.858585858585859
gpt-4-1-mini-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.1
gpt-4-1-mini-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
gpt-4-1-mini-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444445
gpt-4-1-mini-react-query-document-text,Validate Claim,Medicaid Fraud,1,0.944444444444445
gpt-4-1-mini-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.882352941176471
gpt-4-1-mini-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.882352941176471
gpt-4-1-mini-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.0833333333333334
gpt-4-1-mini-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.5
gpt-4-1-mini-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.4
gpt-4-1-mini-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.1
gpt-4-1-nano-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.25
gpt-4-1-nano-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.25
gpt-4-1-nano-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,0.333333333333333
gpt-4-1-nano-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gpt-4-1-nano-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0
gpt-4-1-nano-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0
gpt-4-1-nano-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0.4
gpt-4-1-nano-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0.4
gpt-4-1-nano-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0
gpt-4-1-nano-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
gpt-4-1-nano-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.285714285714286
gpt-4-1-nano-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,0
gpt-4-1-nano-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0
gpt-4-1-nano-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0
gpt-4-1-nano-react-query-document-text,Derive Number,Trump EOs,1,0
gpt-4-1-nano-react-query-document-text,Derive Number,Trump EOs,0,0
gpt-4-1-nano-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gpt-4-1-nano-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gpt-4-1-nano-react-query-document-text,Derive Number,RCP Polling Bias,1,0
gpt-4-1-nano-react-query-document-text,Derive Number,RCP Polling Bias,0,0
gpt-4-1-nano-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gpt-4-1-nano-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gpt-4-1-nano-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gpt-4-1-nano-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gpt-4-1-nano-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gpt-4-1-nano-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
gpt-4-1-nano-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,0
gpt-4-1-nano-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gpt-4-1-nano-react-query-document-text,Derive Number,Brazil Rainfall,0,0
gpt-4-1-nano-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
gpt-4-1-nano-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
gpt-4-1-nano-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,0
gpt-4-1-nano-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,0
gpt-4-1-nano-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gpt-4-1-nano-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gpt-4-1-nano-react-query-document-text,Find Dataset,IPO Dataset,1,1
gpt-4-1-nano-react-query-document-text,Find Dataset,IPO Dataset,0,1
gpt-4-1-nano-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
gpt-4-1-nano-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
gpt-4-1-nano-react-query-document-text,Find Dataset,Deepfake Incidents,1,0
gpt-4-1-nano-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
gpt-4-1-nano-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gpt-4-1-nano-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gpt-4-1-nano-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
gpt-4-1-nano-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
gpt-4-1-nano-react-query-document-text,Find Dataset,Container Transit Times,0,0
gpt-4-1-nano-react-query-document-text,Find Dataset,Container Transit Times,1,0
gpt-4-1-nano-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
gpt-4-1-nano-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,0
gpt-4-1-nano-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
gpt-4-1-nano-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gpt-4-1-nano-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
gpt-4-1-nano-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,0
gpt-4-1-nano-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gpt-4-1-nano-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gpt-4-1-nano-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,0
gpt-4-1-nano-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,0
gpt-4-1-nano-react-query-document-text,Find Number,Singapore GDP 2023,0,1
gpt-4-1-nano-react-query-document-text,Find Number,Singapore GDP 2023,1,1
gpt-4-1-nano-react-query-document-text,Find Number,Personal Bankruptcies,1,0
gpt-4-1-nano-react-query-document-text,Find Number,Personal Bankruptcies,0,0
gpt-4-1-nano-react-query-document-text,Find Number,Paying Slack Users,1,0
gpt-4-1-nano-react-query-document-text,Find Number,Paying Slack Users,0,0
gpt-4-1-nano-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
gpt-4-1-nano-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
gpt-4-1-nano-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
gpt-4-1-nano-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
gpt-4-1-nano-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gpt-4-1-nano-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gpt-4-1-nano-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,0
gpt-4-1-nano-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
gpt-4-1-nano-react-query-document-text,Find Number,IPOs in 2007,1,0
gpt-4-1-nano-react-query-document-text,Find Number,IPOs in 2007,0,0
gpt-4-1-nano-react-query-document-text,Find Number,Instagram Revenue 2021,0,0
gpt-4-1-nano-react-query-document-text,Find Number,Instagram Revenue 2021,1,0
gpt-4-1-nano-react-query-document-text,Find Number,GPQA Performance,1,0
gpt-4-1-nano-react-query-document-text,Find Number,GPQA Performance,0,0
gpt-4-1-nano-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
gpt-4-1-nano-react-query-document-text,Find Number,FTX Stake in Anthropic,0,0
gpt-4-1-nano-react-query-document-text,Find Number,FDA Recalls,0,0
gpt-4-1-nano-react-query-document-text,Find Number,FDA Recalls,1,0
gpt-4-1-nano-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
gpt-4-1-nano-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gpt-4-1-nano-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gpt-4-1-nano-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gpt-4-1-nano-react-query-document-text,Find Number,Dropbox Teams March 2024,1,0
gpt-4-1-nano-react-query-document-text,Find Number,Dropbox Teams March 2024,0,0
gpt-4-1-nano-react-query-document-text,Find Number,DJT Closing Price,1,0
gpt-4-1-nano-react-query-document-text,Find Number,DJT Closing Price,0,0
gpt-4-1-nano-react-query-document-text,Find Number,Deepseek H100s,1,0
gpt-4-1-nano-react-query-document-text,Find Number,Deepseek H100s,0,0
gpt-4-1-nano-react-query-document-text,Find Number,Cybench Performance,0,0
gpt-4-1-nano-react-query-document-text,Find Number,Cybench Performance,1,0
gpt-4-1-nano-react-query-document-text,Find Number,Chip Power Consumption,1,0
gpt-4-1-nano-react-query-document-text,Find Number,Chip Power Consumption,0,0
gpt-4-1-nano-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
gpt-4-1-nano-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
gpt-4-1-nano-react-query-document-text,Find Original Source,SolarWinds,0,0
gpt-4-1-nano-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gpt-4-1-nano-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gpt-4-1-nano-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
gpt-4-1-nano-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,1
gpt-4-1-nano-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,0
gpt-4-1-nano-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,0
gpt-4-1-nano-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
gpt-4-1-nano-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gpt-4-1-nano-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gpt-4-1-nano-react-query-document-text,Find Original Source,AI Generated Propaganda,0,0
gpt-4-1-nano-react-query-document-text,Find Original Source,AI Generated Propaganda,1,1
gpt-4-1-nano-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gpt-4-1-nano-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.166666666666667
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.166666666666667
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.153846153846154
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.024390243902439
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.307692307692308
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.166666666666667
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.166666666666667
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.25
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0
gpt-4-1-nano-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.214285714285714
gpt-4-1-nano-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.166666666666667
gpt-4-1-nano-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.166666666666667
gpt-4-1-nano-react-query-document-text,Validate Claim,US Aid to Ukraine,1,1
gpt-4-1-nano-react-query-document-text,Validate Claim,US Aid to Ukraine,0,1
gpt-4-1-nano-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.9
gpt-4-1-nano-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.950950950950951
gpt-4-1-nano-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.252525252525252
gpt-4-1-nano-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.95959595959596
gpt-4-1-nano-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.808080808080808
gpt-4-1-nano-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0
gpt-4-1-nano-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.666666666666667
gpt-4-1-nano-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.333333333333333
gpt-4-1-nano-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.95959595959596
gpt-4-1-nano-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.101010101010101
gpt-4-1-nano-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
gpt-4-1-nano-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.04
gpt-4-1-nano-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444445
gpt-4-1-nano-react-query-document-text,Validate Claim,Medicaid Fraud,1,0.944444444444444
gpt-4-1-nano-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.882352941176471
gpt-4-1-nano-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.235294117647059
gpt-4-1-nano-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.666666666666667
gpt-4-1-nano-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.1
gpt-4-1-nano-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.1
gpt-4-1-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.727272727272727
gpt-4-1-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
gpt-4-1-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gpt-4-1-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gpt-4-1-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0.5
gpt-4-1-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0.545454545454545
gpt-4-1-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0.8
gpt-4-1-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0.8
gpt-4-1-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0.166666666666667
gpt-4-1-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0.133333333333333
gpt-4-1-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
gpt-4-1-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,1
gpt-4-1-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0.666666666666667
gpt-4-1-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0.166666666666667
gpt-4-1-react-query-document-text,Derive Number,Trump EOs,1,0
gpt-4-1-react-query-document-text,Derive Number,Trump EOs,0,0
gpt-4-1-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gpt-4-1-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gpt-4-1-react-query-document-text,Derive Number,RCP Polling Bias,1,1
gpt-4-1-react-query-document-text,Derive Number,RCP Polling Bias,0,0
gpt-4-1-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gpt-4-1-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gpt-4-1-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gpt-4-1-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gpt-4-1-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gpt-4-1-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gpt-4-1-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
gpt-4-1-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
gpt-4-1-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gpt-4-1-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
gpt-4-1-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,1
gpt-4-1-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gpt-4-1-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
gpt-4-1-react-query-document-text,Derive Number,Chess.com Account Closures,1,0
gpt-4-1-react-query-document-text,Derive Number,Brazil Rainfall,0,0
gpt-4-1-react-query-document-text,Derive Number,Brazil Rainfall,1,0
gpt-4-1-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,1
gpt-4-1-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
gpt-4-1-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
gpt-4-1-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,1
gpt-4-1-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
gpt-4-1-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
gpt-4-1-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gpt-4-1-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gpt-4-1-react-query-document-text,Find Dataset,IPO Dataset,1,1
gpt-4-1-react-query-document-text,Find Dataset,IPO Dataset,0,1
gpt-4-1-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,1
gpt-4-1-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,1
gpt-4-1-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
gpt-4-1-react-query-document-text,Find Dataset,Deepfake Incidents,1,0
gpt-4-1-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gpt-4-1-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gpt-4-1-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
gpt-4-1-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
gpt-4-1-react-query-document-text,Find Dataset,Container Transit Times,0,0
gpt-4-1-react-query-document-text,Find Dataset,Container Transit Times,1,0
gpt-4-1-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
gpt-4-1-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,0
gpt-4-1-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
gpt-4-1-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gpt-4-1-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,1
gpt-4-1-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,1
gpt-4-1-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gpt-4-1-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gpt-4-1-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,0
gpt-4-1-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
gpt-4-1-react-query-document-text,Find Number,Singapore GDP 2023,0,1
gpt-4-1-react-query-document-text,Find Number,Singapore GDP 2023,1,1
gpt-4-1-react-query-document-text,Find Number,Return Not Found Correctly,0,1
gpt-4-1-react-query-document-text,Find Number,Return Not Found Correctly,1,0
gpt-4-1-react-query-document-text,Find Number,Personal Bankruptcies,0,0
gpt-4-1-react-query-document-text,Find Number,Personal Bankruptcies,1,0
gpt-4-1-react-query-document-text,Find Number,Paying Slack Users,1,0
gpt-4-1-react-query-document-text,Find Number,Paying Slack Users,0,0
gpt-4-1-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
gpt-4-1-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
gpt-4-1-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
gpt-4-1-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,0
gpt-4-1-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gpt-4-1-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gpt-4-1-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
gpt-4-1-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
gpt-4-1-react-query-document-text,Find Number,IPOs in 2007,0,0
gpt-4-1-react-query-document-text,Find Number,IPOs in 2007,1,0
gpt-4-1-react-query-document-text,Find Number,Instagram Revenue 2021,0,0
gpt-4-1-react-query-document-text,Find Number,Instagram Revenue 2021,1,1
gpt-4-1-react-query-document-text,Find Number,GPQA Performance,1,0
gpt-4-1-react-query-document-text,Find Number,GPQA Performance,0,0
gpt-4-1-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
gpt-4-1-react-query-document-text,Find Number,FTX Stake in Anthropic,0,1
gpt-4-1-react-query-document-text,Find Number,FDA Recalls,0,0
gpt-4-1-react-query-document-text,Find Number,FDA Recalls,1,0
gpt-4-1-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gpt-4-1-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
gpt-4-1-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gpt-4-1-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gpt-4-1-react-query-document-text,Find Number,Dropbox Teams March 2024,1,1
gpt-4-1-react-query-document-text,Find Number,Dropbox Teams March 2024,0,0
gpt-4-1-react-query-document-text,Find Number,DJT Closing Price,0,1
gpt-4-1-react-query-document-text,Find Number,DJT Closing Price,1,1
gpt-4-1-react-query-document-text,Find Number,Deepseek H100s,1,1
gpt-4-1-react-query-document-text,Find Number,Deepseek H100s,0,1
gpt-4-1-react-query-document-text,Find Number,Cybench Performance,1,0
gpt-4-1-react-query-document-text,Find Number,Cybench Performance,0,0
gpt-4-1-react-query-document-text,Find Number,Chip Power Consumption,0,1
gpt-4-1-react-query-document-text,Find Number,Chip Power Consumption,1,1
gpt-4-1-react-query-document-text,Find Number,Alternative Meat Market Size,1,1
gpt-4-1-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
gpt-4-1-react-query-document-text,Find Original Source,SolarWinds,0,1
gpt-4-1-react-query-document-text,Find Original Source,SolarWinds,1,1
gpt-4-1-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gpt-4-1-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gpt-4-1-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,0
gpt-4-1-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,1
gpt-4-1-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
gpt-4-1-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
gpt-4-1-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
gpt-4-1-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
gpt-4-1-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
gpt-4-1-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,1
gpt-4-1-react-query-document-text,Find Original Source,Deepfake Increase,0,0
gpt-4-1-react-query-document-text,Find Original Source,Deepfake Increase,1,0
gpt-4-1-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,1
gpt-4-1-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,1
gpt-4-1-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
gpt-4-1-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
gpt-4-1-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gpt-4-1-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,1
gpt-4-1-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gpt-4-1-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gpt-4-1-react-query-document-text,Find Original Source,AI Generated Propaganda,0,0
gpt-4-1-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
gpt-4-1-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gpt-4-1-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0.333333333333333
gpt-4-1-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0.333333333333333
gpt-4-1-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
gpt-4-1-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gpt-4-1-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
gpt-4-1-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
gpt-4-1-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
gpt-4-1-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gpt-4-1-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
gpt-4-1-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gpt-4-1-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gpt-4-1-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.2
gpt-4-1-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0.2
gpt-4-1-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gpt-4-1-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gpt-4-1-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gpt-4-1-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gpt-4-1-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gpt-4-1-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
gpt-4-1-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.166666666666667
gpt-4-1-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.166666666666667
gpt-4-1-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.461538461538462
gpt-4-1-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.0769230769230769
gpt-4-1-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.8
gpt-4-1-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.333333333333333
gpt-4-1-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.555555555555556
gpt-4-1-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.777777777777778
gpt-4-1-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.0731707317073171
gpt-4-1-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0975609756097561
gpt-4-1-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0
gpt-4-1-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.705882352941176
gpt-4-1-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.714285714285714
gpt-4-1-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.785714285714286
gpt-4-1-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.5
gpt-4-1-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.333333333333333
gpt-4-1-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.5
gpt-4-1-react-query-document-text,Populate Reference Class,Current AI Models API,1,0.375
gpt-4-1-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.3125
gpt-4-1-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.484848484848485
gpt-4-1-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.333333333333333
gpt-4-1-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.166666666666667
gpt-4-1-react-query-document-text,Validate Claim,US Aid to Ukraine,1,0.957894736842105
gpt-4-1-react-query-document-text,Validate Claim,US Aid to Ukraine,0,0.957894736842105
gpt-4-1-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.9
gpt-4-1-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.15
gpt-4-1-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.950950950950951
gpt-4-1-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.980980980980981
gpt-4-1-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,1
gpt-4-1-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,1
gpt-4-1-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.404040404040404
gpt-4-1-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.808080808080808
gpt-4-1-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.5
gpt-4-1-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.666666666666667
gpt-4-1-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.95959595959596
gpt-4-1-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.95959595959596
gpt-4-1-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.04
gpt-4-1-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.04
gpt-4-1-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.911111111111111
gpt-4-1-react-query-document-text,Validate Claim,Medicaid Fraud,1,0.911111111111111
gpt-4-1-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.882352941176471
gpt-4-1-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.835294117647059
gpt-4-1-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.416666666666667
gpt-4-1-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.0333333333333333
gpt-4-1-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.1
gpt-4-1-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.4
gpt-4-turbo-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.25
gpt-4-turbo-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.25
gpt-4-turbo-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gpt-4-turbo-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,0.333333333333333
gpt-4-turbo-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0.6
gpt-4-turbo-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0
gpt-4-turbo-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
gpt-4-turbo-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
gpt-4-turbo-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
gpt-4-turbo-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0
gpt-4-turbo-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,0.666666666666667
gpt-4-turbo-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,1
gpt-4-turbo-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0
gpt-4-turbo-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0
gpt-4-turbo-react-query-document-text,Derive Number,Trump EOs,1,0
gpt-4-turbo-react-query-document-text,Derive Number,Trump EOs,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gpt-4-turbo-react-query-document-text,Derive Number,RCP Polling Bias,1,0
gpt-4-turbo-react-query-document-text,Derive Number,RCP Polling Bias,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gpt-4-turbo-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gpt-4-turbo-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gpt-4-turbo-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
gpt-4-turbo-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,0
gpt-4-turbo-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
gpt-4-turbo-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gpt-4-turbo-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Chess.com Account Closures,1,0
gpt-4-turbo-react-query-document-text,Derive Number,Brazil Rainfall,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Brazil Rainfall,1,0
gpt-4-turbo-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
gpt-4-turbo-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
gpt-4-turbo-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,IPO Dataset,1,1
gpt-4-turbo-react-query-document-text,Find Dataset,IPO Dataset,0,1
gpt-4-turbo-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,Deepfake Incidents,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,Container Transit Times,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,Container Transit Times,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,0
gpt-4-turbo-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gpt-4-turbo-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gpt-4-turbo-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,0
gpt-4-turbo-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,0
gpt-4-turbo-react-query-document-text,Find Number,Singapore GDP 2023,0,0
gpt-4-turbo-react-query-document-text,Find Number,Singapore GDP 2023,1,0
gpt-4-turbo-react-query-document-text,Find Number,Return Not Found Correctly,0,1
gpt-4-turbo-react-query-document-text,Find Number,Return Not Found Correctly,1,1
gpt-4-turbo-react-query-document-text,Find Number,Personal Bankruptcies,0,0
gpt-4-turbo-react-query-document-text,Find Number,Personal Bankruptcies,1,0
gpt-4-turbo-react-query-document-text,Find Number,Paying Slack Users,1,0
gpt-4-turbo-react-query-document-text,Find Number,Paying Slack Users,0,0
gpt-4-turbo-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
gpt-4-turbo-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
gpt-4-turbo-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,0
gpt-4-turbo-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
gpt-4-turbo-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gpt-4-turbo-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gpt-4-turbo-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,0
gpt-4-turbo-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
gpt-4-turbo-react-query-document-text,Find Number,IPOs in 2007,0,1
gpt-4-turbo-react-query-document-text,Find Number,IPOs in 2007,1,1
gpt-4-turbo-react-query-document-text,Find Number,Instagram Revenue 2021,0,0
gpt-4-turbo-react-query-document-text,Find Number,Instagram Revenue 2021,1,0
gpt-4-turbo-react-query-document-text,Find Number,GPQA Performance,1,0
gpt-4-turbo-react-query-document-text,Find Number,GPQA Performance,0,0
gpt-4-turbo-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
gpt-4-turbo-react-query-document-text,Find Number,FTX Stake in Anthropic,0,1
gpt-4-turbo-react-query-document-text,Find Number,FDA Recalls,0,0
gpt-4-turbo-react-query-document-text,Find Number,FDA Recalls,1,0
gpt-4-turbo-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gpt-4-turbo-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
gpt-4-turbo-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gpt-4-turbo-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gpt-4-turbo-react-query-document-text,Find Number,Dropbox Teams March 2024,1,0
gpt-4-turbo-react-query-document-text,Find Number,Dropbox Teams March 2024,0,0
gpt-4-turbo-react-query-document-text,Find Number,DJT Closing Price,0,0
gpt-4-turbo-react-query-document-text,Find Number,DJT Closing Price,1,0
gpt-4-turbo-react-query-document-text,Find Number,Deepseek H100s,1,0
gpt-4-turbo-react-query-document-text,Find Number,Deepseek H100s,0,0
gpt-4-turbo-react-query-document-text,Find Number,Cybench Performance,1,0
gpt-4-turbo-react-query-document-text,Find Number,Cybench Performance,0,0
gpt-4-turbo-react-query-document-text,Find Number,Chip Power Consumption,0,0
gpt-4-turbo-react-query-document-text,Find Number,Chip Power Consumption,1,0
gpt-4-turbo-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
gpt-4-turbo-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,SolarWinds,0,1
gpt-4-turbo-react-query-document-text,Find Original Source,SolarWinds,1,1
gpt-4-turbo-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gpt-4-turbo-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,1
gpt-4-turbo-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,1
gpt-4-turbo-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
gpt-4-turbo-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,1
gpt-4-turbo-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
gpt-4-turbo-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,1
gpt-4-turbo-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
gpt-4-turbo-react-query-document-text,Find Original Source,Deepfake Increase,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,Deepfake Increase,1,0
gpt-4-turbo-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,1
gpt-4-turbo-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
gpt-4-turbo-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
gpt-4-turbo-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gpt-4-turbo-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gpt-4-turbo-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,AI Generated Propaganda,0,1
gpt-4-turbo-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.2
gpt-4-turbo-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
gpt-4-turbo-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0
gpt-4-turbo-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.307692307692308
gpt-4-turbo-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.0769230769230769
gpt-4-turbo-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.0769230769230769
gpt-4-turbo-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.5
gpt-4-turbo-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0
gpt-4-turbo-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.222222222222222
gpt-4-turbo-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.222222222222222
gpt-4-turbo-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.0487804878048781
gpt-4-turbo-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0487804878048781
gpt-4-turbo-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0
gpt-4-turbo-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0
gpt-4-turbo-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.285714285714286
gpt-4-turbo-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.285714285714286
gpt-4-turbo-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0
gpt-4-turbo-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0
gpt-4-turbo-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.625
gpt-4-turbo-react-query-document-text,Populate Reference Class,Current AI Models API,1,0.25
gpt-4-turbo-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.148148148148148
gpt-4-turbo-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.275862068965517
gpt-4-turbo-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.166666666666667
gpt-4-turbo-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.166666666666667
gpt-4-turbo-react-query-document-text,Validate Claim,US Aid to Ukraine,1,0.95
gpt-4-turbo-react-query-document-text,Validate Claim,US Aid to Ukraine,0,0.947368421052632
gpt-4-turbo-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0
gpt-4-turbo-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.05
gpt-4-turbo-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.950950950950951
gpt-4-turbo-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.950950950950951
gpt-4-turbo-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.505050505050505
gpt-4-turbo-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.101010101010101
gpt-4-turbo-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.101010101010101
gpt-4-turbo-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.101010101010101
gpt-4-turbo-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.416666666666667
gpt-4-turbo-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0
gpt-4-turbo-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.909090909090909
gpt-4-turbo-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.76
gpt-4-turbo-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.1
gpt-4-turbo-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
gpt-4-turbo-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444445
gpt-4-turbo-react-query-document-text,Validate Claim,Medicaid Fraud,1,1
gpt-4-turbo-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.823529411764706
gpt-4-turbo-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.941176470588235
gpt-4-turbo-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.5
gpt-4-turbo-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.0833333333333334
gpt-4-turbo-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.6
gpt-4-turbo-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.2
mistral-small-3-1-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.727272727272727
mistral-small-3-1-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
mistral-small-3-1-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
mistral-small-3-1-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
mistral-small-3-1-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0
mistral-small-3-1-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0
mistral-small-3-1-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
mistral-small-3-1-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
mistral-small-3-1-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
mistral-small-3-1-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0.315789473684211
mistral-small-3-1-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,0.25
mistral-small-3-1-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,1
mistral-small-3-1-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0
mistral-small-3-1-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0
mistral-small-3-1-react-query-document-text,Derive Number,Trump EOs,1,0
mistral-small-3-1-react-query-document-text,Derive Number,Trump EOs,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
mistral-small-3-1-react-query-document-text,Derive Number,RCP Polling Bias,1,0
mistral-small-3-1-react-query-document-text,Derive Number,RCP Polling Bias,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
mistral-small-3-1-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
mistral-small-3-1-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
mistral-small-3-1-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
mistral-small-3-1-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,0
mistral-small-3-1-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
mistral-small-3-1-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
mistral-small-3-1-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Chess.com Account Closures,1,0
mistral-small-3-1-react-query-document-text,Derive Number,Brazil Rainfall,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Brazil Rainfall,1,0
mistral-small-3-1-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
mistral-small-3-1-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
mistral-small-3-1-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,0
mistral-small-3-1-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
mistral-small-3-1-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0
mistral-small-3-1-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
mistral-small-3-1-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
mistral-small-3-1-react-query-document-text,Find Dataset,IPO Dataset,1,0
mistral-small-3-1-react-query-document-text,Find Dataset,IPO Dataset,0,1
mistral-small-3-1-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
mistral-small-3-1-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,1
mistral-small-3-1-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
mistral-small-3-1-react-query-document-text,Find Dataset,Deepfake Incidents,1,0
mistral-small-3-1-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
mistral-small-3-1-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
mistral-small-3-1-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
mistral-small-3-1-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
mistral-small-3-1-react-query-document-text,Find Dataset,Container Transit Times,0,0
mistral-small-3-1-react-query-document-text,Find Dataset,Container Transit Times,1,0
mistral-small-3-1-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
mistral-small-3-1-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
mistral-small-3-1-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
mistral-small-3-1-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
mistral-small-3-1-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,0
mistral-small-3-1-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
mistral-small-3-1-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
mistral-small-3-1-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
mistral-small-3-1-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
mistral-small-3-1-react-query-document-text,Find Number,Singapore GDP 2023,1,1
mistral-small-3-1-react-query-document-text,Find Number,Singapore GDP 2023,0,1
mistral-small-3-1-react-query-document-text,Find Number,Return Not Found Correctly,1,1
mistral-small-3-1-react-query-document-text,Find Number,Return Not Found Correctly,0,0
mistral-small-3-1-react-query-document-text,Find Number,Personal Bankruptcies,1,0
mistral-small-3-1-react-query-document-text,Find Number,Personal Bankruptcies,0,0
mistral-small-3-1-react-query-document-text,Find Number,Paying Slack Users,1,0
mistral-small-3-1-react-query-document-text,Find Number,Paying Slack Users,0,0
mistral-small-3-1-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
mistral-small-3-1-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
mistral-small-3-1-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
mistral-small-3-1-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
mistral-small-3-1-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
mistral-small-3-1-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
mistral-small-3-1-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
mistral-small-3-1-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
mistral-small-3-1-react-query-document-text,Find Number,IPOs in 2007,1,1
mistral-small-3-1-react-query-document-text,Find Number,IPOs in 2007,0,0
mistral-small-3-1-react-query-document-text,Find Number,Instagram Revenue 2021,1,0
mistral-small-3-1-react-query-document-text,Find Number,Instagram Revenue 2021,0,1
mistral-small-3-1-react-query-document-text,Find Number,GPQA Performance,1,0
mistral-small-3-1-react-query-document-text,Find Number,GPQA Performance,0,0
mistral-small-3-1-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
mistral-small-3-1-react-query-document-text,Find Number,FTX Stake in Anthropic,0,1
mistral-small-3-1-react-query-document-text,Find Number,FDA Recalls,0,0
mistral-small-3-1-react-query-document-text,Find Number,FDA Recalls,1,0
mistral-small-3-1-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
mistral-small-3-1-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
mistral-small-3-1-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
mistral-small-3-1-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
mistral-small-3-1-react-query-document-text,Find Number,Dropbox Teams March 2024,0,0
mistral-small-3-1-react-query-document-text,Find Number,Dropbox Teams March 2024,1,0
mistral-small-3-1-react-query-document-text,Find Number,DJT Closing Price,0,0
mistral-small-3-1-react-query-document-text,Find Number,DJT Closing Price,1,0
mistral-small-3-1-react-query-document-text,Find Number,Deepseek H100s,1,0
mistral-small-3-1-react-query-document-text,Find Number,Deepseek H100s,0,0
mistral-small-3-1-react-query-document-text,Find Number,Cybench Performance,1,0
mistral-small-3-1-react-query-document-text,Find Number,Cybench Performance,0,0
mistral-small-3-1-react-query-document-text,Find Number,Chip Power Consumption,0,0
mistral-small-3-1-react-query-document-text,Find Number,Chip Power Consumption,1,0
mistral-small-3-1-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
mistral-small-3-1-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,SolarWinds,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,SolarWinds,1,0
mistral-small-3-1-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
mistral-small-3-1-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,1
mistral-small-3-1-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,1
mistral-small-3-1-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
mistral-small-3-1-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
mistral-small-3-1-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
mistral-small-3-1-react-query-document-text,Find Original Source,Deepfake Increase,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,Deepfake Increase,1,0
mistral-small-3-1-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,1
mistral-small-3-1-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,0
mistral-small-3-1-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
mistral-small-3-1-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
mistral-small-3-1-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
mistral-small-3-1-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
mistral-small-3-1-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,AI Generated Propaganda,0,1
mistral-small-3-1-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
mistral-small-3-1-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
mistral-small-3-1-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0.333333333333333
mistral-small-3-1-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
mistral-small-3-1-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
mistral-small-3-1-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
mistral-small-3-1-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
mistral-small-3-1-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.2
mistral-small-3-1-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0.2
mistral-small-3-1-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
mistral-small-3-1-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
mistral-small-3-1-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
mistral-small-3-1-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.307692307692308
mistral-small-3-1-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.166666666666667
mistral-small-3-1-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.230769230769231
mistral-small-3-1-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0
mistral-small-3-1-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.857142857142857
mistral-small-3-1-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.857142857142857
mistral-small-3-1-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.666666666666667
mistral-small-3-1-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.555555555555556
mistral-small-3-1-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.024390243902439
mistral-small-3-1-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0487804878048781
mistral-small-3-1-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0
mistral-small-3-1-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.428571428571429
mistral-small-3-1-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.285714285714286
mistral-small-3-1-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.642857142857143
mistral-small-3-1-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0
mistral-small-3-1-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0
mistral-small-3-1-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.625
mistral-small-3-1-react-query-document-text,Populate Reference Class,Current AI Models API,1,0.375
mistral-small-3-1-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.0740740740740741
mistral-small-3-1-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.363636363636364
mistral-small-3-1-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.166666666666667
mistral-small-3-1-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.166666666666667
mistral-small-3-1-react-query-document-text,Validate Claim,US Aid to Ukraine,1,1
mistral-small-3-1-react-query-document-text,Validate Claim,US Aid to Ukraine,0,1
mistral-small-3-1-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.8
mistral-small-3-1-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.8
mistral-small-3-1-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.900900900900901
mistral-small-3-1-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.950950950950951
mistral-small-3-1-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.98989898989899
mistral-small-3-1-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.95959595959596
mistral-small-3-1-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.0505050505050505
mistral-small-3-1-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.101010101010101
mistral-small-3-1-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.833333333333333
mistral-small-3-1-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.333333333333333
mistral-small-3-1-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.858585858585859
mistral-small-3-1-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.101010101010101
mistral-small-3-1-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.1
mistral-small-3-1-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
mistral-small-3-1-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444445
mistral-small-3-1-react-query-document-text,Validate Claim,Medicaid Fraud,1,0.944444444444445
mistral-small-3-1-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.882352941176471
mistral-small-3-1-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.882352941176471
mistral-small-3-1-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.0833333333333334
mistral-small-3-1-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.166666666666667
mistral-small-3-1-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.1
mistral-small-3-1-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.1
o3-implicit-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.833333333333333
o3-implicit-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
o3-implicit-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
o3-implicit-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
o3-implicit-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0.666666666666667
o3-implicit-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0.666666666666667
o3-implicit-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
o3-implicit-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
o3-implicit-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0.266666666666667
o3-implicit-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0
o3-implicit-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
o3-implicit-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,1
o3-implicit-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0
o3-implicit-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0.166666666666667
o3-implicit-react-query-document-text,Derive Number,Trump EOs,1,0
o3-implicit-react-query-document-text,Derive Number,Trump EOs,0,0
o3-implicit-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
o3-implicit-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
o3-implicit-react-query-document-text,Derive Number,RCP Polling Bias,1,1
o3-implicit-react-query-document-text,Derive Number,RCP Polling Bias,0,1
o3-implicit-react-query-document-text,Derive Number,Open Model MMLU Lag,0,1
o3-implicit-react-query-document-text,Derive Number,Open Model MMLU Lag,1,1
o3-implicit-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
o3-implicit-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
o3-implicit-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
o3-implicit-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
o3-implicit-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
o3-implicit-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
o3-implicit-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
o3-implicit-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
o3-implicit-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
o3-implicit-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
o3-implicit-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
o3-implicit-react-query-document-text,Derive Number,Chess.com Account Closures,1,0
o3-implicit-react-query-document-text,Derive Number,Brazil Rainfall,0,0
o3-implicit-react-query-document-text,Derive Number,Brazil Rainfall,1,0
o3-implicit-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,1
o3-implicit-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,1
o3-implicit-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
o3-implicit-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,1
o3-implicit-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0
o3-implicit-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
o3-implicit-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
o3-implicit-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
o3-implicit-react-query-document-text,Find Dataset,IPO Dataset,1,1
o3-implicit-react-query-document-text,Find Dataset,IPO Dataset,0,0
o3-implicit-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,1
o3-implicit-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,1
o3-implicit-react-query-document-text,Find Dataset,Deepfake Incidents,0,0.5
o3-implicit-react-query-document-text,Find Dataset,Deepfake Incidents,1,0.5
o3-implicit-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
o3-implicit-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
o3-implicit-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
o3-implicit-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,1
o3-implicit-react-query-document-text,Find Dataset,Container Transit Times,0,0
o3-implicit-react-query-document-text,Find Dataset,Container Transit Times,1,0
o3-implicit-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,1
o3-implicit-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,0
o3-implicit-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
o3-implicit-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
o3-implicit-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
o3-implicit-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,0
o3-implicit-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
o3-implicit-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
o3-implicit-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
o3-implicit-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
o3-implicit-react-query-document-text,Find Number,Singapore GDP 2023,0,1
o3-implicit-react-query-document-text,Find Number,Singapore GDP 2023,1,1
o3-implicit-react-query-document-text,Find Number,Return Not Found Correctly,0,1
o3-implicit-react-query-document-text,Find Number,Return Not Found Correctly,1,1
o3-implicit-react-query-document-text,Find Number,Personal Bankruptcies,0,1
o3-implicit-react-query-document-text,Find Number,Personal Bankruptcies,1,0
o3-implicit-react-query-document-text,Find Number,Paying Slack Users,1,1
o3-implicit-react-query-document-text,Find Number,Paying Slack Users,0,1
o3-implicit-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
o3-implicit-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
o3-implicit-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
o3-implicit-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
o3-implicit-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
o3-implicit-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
o3-implicit-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
o3-implicit-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
o3-implicit-react-query-document-text,Find Number,IPOs in 2007,0,0
o3-implicit-react-query-document-text,Find Number,IPOs in 2007,1,1
o3-implicit-react-query-document-text,Find Number,Instagram Revenue 2021,0,0
o3-implicit-react-query-document-text,Find Number,Instagram Revenue 2021,1,1
o3-implicit-react-query-document-text,Find Number,GPQA Performance,1,1
o3-implicit-react-query-document-text,Find Number,GPQA Performance,0,1
o3-implicit-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
o3-implicit-react-query-document-text,Find Number,FTX Stake in Anthropic,0,1
o3-implicit-react-query-document-text,Find Number,FDA Recalls,0,0
o3-implicit-react-query-document-text,Find Number,FDA Recalls,1,0
o3-implicit-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
o3-implicit-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
o3-implicit-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
o3-implicit-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
o3-implicit-react-query-document-text,Find Number,Dropbox Teams March 2024,1,0
o3-implicit-react-query-document-text,Find Number,Dropbox Teams March 2024,0,0
o3-implicit-react-query-document-text,Find Number,DJT Closing Price,0,0
o3-implicit-react-query-document-text,Find Number,DJT Closing Price,1,0
o3-implicit-react-query-document-text,Find Number,Deepseek H100s,1,0
o3-implicit-react-query-document-text,Find Number,Deepseek H100s,0,0
o3-implicit-react-query-document-text,Find Number,Cybench Performance,1,0
o3-implicit-react-query-document-text,Find Number,Cybench Performance,0,0
o3-implicit-react-query-document-text,Find Number,Chip Power Consumption,0,1
o3-implicit-react-query-document-text,Find Number,Chip Power Consumption,1,1
o3-implicit-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
o3-implicit-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
o3-implicit-react-query-document-text,Find Original Source,SolarWinds,0,1
o3-implicit-react-query-document-text,Find Original Source,SolarWinds,1,1
o3-implicit-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
o3-implicit-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
o3-implicit-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,0
o3-implicit-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,0
o3-implicit-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
o3-implicit-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
o3-implicit-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
o3-implicit-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,1
o3-implicit-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
o3-implicit-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
o3-implicit-react-query-document-text,Find Original Source,Deepfake Increase,0,0
o3-implicit-react-query-document-text,Find Original Source,Deepfake Increase,1,0
o3-implicit-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,0
o3-implicit-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,0
o3-implicit-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
o3-implicit-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
o3-implicit-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
o3-implicit-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
o3-implicit-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
o3-implicit-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
o3-implicit-react-query-document-text,Find Original Source,AI Generated Propaganda,0,0
o3-implicit-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
o3-implicit-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
o3-implicit-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
o3-implicit-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
o3-implicit-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
o3-implicit-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0.333333333333333
o3-implicit-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
o3-implicit-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
o3-implicit-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
o3-implicit-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,1
o3-implicit-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,1
o3-implicit-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0.333333333333333
o3-implicit-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0.333333333333333
o3-implicit-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.4
o3-implicit-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0
o3-implicit-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
o3-implicit-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
o3-implicit-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0.333333333333333
o3-implicit-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0.333333333333333
o3-implicit-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
o3-implicit-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
o3-implicit-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.625
o3-implicit-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.625
o3-implicit-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.153846153846154
o3-implicit-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.153846153846154
o3-implicit-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.857142857142857
o3-implicit-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.857142857142857
o3-implicit-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.555555555555556
o3-implicit-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.666666666666667
o3-implicit-react-query-document-text,Populate Reference Class,Major Dam Failures,0,0.277777777777778
o3-implicit-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.365853658536585
o3-implicit-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.317073170731707
o3-implicit-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.333333333333333
o3-implicit-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,1
o3-implicit-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,1
o3-implicit-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,1
o3-implicit-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.166666666666667
o3-implicit-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0
o3-implicit-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.5
o3-implicit-react-query-document-text,Populate Reference Class,Current AI Models API,1,0
o3-implicit-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.555555555555556
o3-implicit-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.4375
o3-implicit-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.5
o3-implicit-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.333333333333333
o3-implicit-react-query-document-text,Validate Claim,US Aid to Ukraine,1,1
o3-implicit-react-query-document-text,Validate Claim,US Aid to Ukraine,0,1
o3-implicit-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.6
o3-implicit-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.6
o3-implicit-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.800800800800801
o3-implicit-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.800800800800801
o3-implicit-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.95959595959596
o3-implicit-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.95959595959596
o3-implicit-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.707070707070707
o3-implicit-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.757575757575758
o3-implicit-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.916666666666667
o3-implicit-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.333333333333333
o3-implicit-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.757575757575758
o3-implicit-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.151515151515151
o3-implicit-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.5
o3-implicit-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.7
o3-implicit-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.888888888888889
o3-implicit-react-query-document-text,Validate Claim,Medicaid Fraud,1,0.888888888888889
o3-implicit-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.964705882352941
o3-implicit-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.941176470588235
o3-implicit-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.583333333333333
o3-implicit-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.75
o3-implicit-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.5
o3-implicit-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.34
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.727272727272727
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Special Olympic Medals,0,0.666666666666667
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Special Olympic Medals,1,0.666666666666667
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0.8
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0.8
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0.736842105263158
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.833333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0.333333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0.333333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Trump EOs,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Trump EOs,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,RCP Polling Bias,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,RCP Polling Bias,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Open Model MMLU Lag,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Open Model MMLU Lag,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Chess.com Account Closures,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Chess.com Account Closures,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Brazil Rainfall,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Brazil Rainfall,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,IPO Dataset,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,IPO Dataset,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Deepfake Incidents,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Deepfake Incidents,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Cyber Events Dataset,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Cyber Events Dataset,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Container Transit Times,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Container Transit Times,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Singapore GDP 2023,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Singapore GDP 2023,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Return Not Found Correctly,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Return Not Found Correctly,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Personal Bankruptcies,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Personal Bankruptcies,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Paying Slack Users,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Paying Slack Users,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,IPOs in 2007,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,IPOs in 2007,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Instagram Revenue 2021,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Instagram Revenue 2021,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,GPQA Performance,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,GPQA Performance,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,FTX Stake in Anthropic,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,FTX Stake in Anthropic,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,FDA Recalls,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,FDA Recalls,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,EU Gas Storage Capacity,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,EU Gas Storage Capacity,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Dropbox Teams March 2024,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Dropbox Teams March 2024,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,DJT Closing Price,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,DJT Closing Price,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Deepseek H100s,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Deepseek H100s,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Cybench Performance,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Cybench Performance,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Chip Power Consumption,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Chip Power Consumption,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Alternative Meat Market Size,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Alternative Meat Market Size,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,SolarWinds,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,SolarWinds,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Ransomware Payout Increase,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Ransomware Payout Increase,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,FTX Stake in Anthropic,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Deepfake Increase,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Deepfake Increase,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,AI Generated Propaganda,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,AI Generated Propaganda,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,OpenAI Current Projects,0,0.333333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,OpenAI Current Projects,1,0.333333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,LLM Environmental Impact,1,0.333333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,LLM Environmental Impact,0,0.333333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,BAAI Cooperation,0,0.6
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,BAAI Cooperation,1,0.2
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Satellite Collisions,0,0.285714285714286
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Satellite Collisions,1,0.4
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.153846153846154
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.153846153846154
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.857142857142857
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.333333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.666666666666667
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.555555555555556
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.121951219512195
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0731707317073171
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.307692307692308
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.142857142857143
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.714285714285714
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.571428571428571
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.666666666666667
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.333333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Current AI Models API,0,0.625
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Current AI Models API,1,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.333333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.411764705882353
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,AI Datacenters,0,0.833333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,AI Datacenters,1,0.666666666666667
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,US Aid to Ukraine,1,0.947368421052632
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,US Aid to Ukraine,0,0.957894736842105
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.05
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.01
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.800800800800801
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.950950950950951
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Hydrogen Car,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.98989898989899
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.707070707070707
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.707070707070707
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.333333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.333333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.909090909090909
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.909090909090909
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.2
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Medicaid Fraud,0,0.9
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Medicaid Fraud,1,0.944444444444445
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.823529411764706
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.835294117647059
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.416666666666667
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.8
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.727272727272727
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0.166666666666667
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0.666666666666667
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,1
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0.8
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0.375
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0.4
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,1
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0.166666666666667
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Trump EOs,1,1
sonnet-3-7-thinking-react-query-document-text,Derive Number,Trump EOs,0,1
sonnet-3-7-thinking-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,RCP Polling Bias,1,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,RCP Polling Bias,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
sonnet-3-7-thinking-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
sonnet-3-7-thinking-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Chess.com Account Closures,1,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Brazil Rainfall,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Brazil Rainfall,1,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,IPO Dataset,1,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,IPO Dataset,0,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Deepfake Incidents,1,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Container Transit Times,0,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Container Transit Times,1,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Singapore GDP 2023,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Singapore GDP 2023,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Return Not Found Correctly,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Return Not Found Correctly,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Personal Bankruptcies,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Personal Bankruptcies,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Paying Slack Users,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Paying Slack Users,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,IPOs in 2007,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,IPOs in 2007,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Instagram Revenue 2021,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Instagram Revenue 2021,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,GPQA Performance,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,GPQA Performance,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,FTX Stake in Anthropic,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,FTX Stake in Anthropic,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,FDA Recalls,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,FDA Recalls,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Dropbox Teams March 2024,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Dropbox Teams March 2024,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,DJT Closing Price,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,DJT Closing Price,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Deepseek H100s,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Deepseek H100s,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Cybench Performance,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Cybench Performance,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Chip Power Consumption,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Chip Power Consumption,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Alternative Meat Market Size,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,SolarWinds,0,1
sonnet-3-7-thinking-react-query-document-text,Find Original Source,SolarWinds,1,1
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,1
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,1
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Deepfake Increase,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Deepfake Increase,1,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
sonnet-3-7-thinking-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,AI Generated Propaganda,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0.5
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0.5
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.2
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0.6
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.285714285714286
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.153846153846154
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.153846153846154
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.153846153846154
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.666666666666667
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.666666666666667
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.666666666666667
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.444444444444444
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.0731707317073171
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0731707317073171
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.705882352941176
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.625
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.571428571428571
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.642857142857143
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.375
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Current AI Models API,1,0.5
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.666666666666667
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Validate Claim,US Aid to Ukraine,1,0.947368421052632
sonnet-3-7-thinking-react-query-document-text,Validate Claim,US Aid to Ukraine,0,0.947368421052632
sonnet-3-7-thinking-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.05
sonnet-3-7-thinking-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.02
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.600600600600601
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.900900900900901
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,1
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,1
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.707070707070707
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.707070707070707
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,1
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.833333333333333
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.95959595959596
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.95959595959596
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.8
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.9
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Medicaid Fraud,1,0.9
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.835294117647059
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.835294117647059
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.416666666666667
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.5
sonnet-3-7-thinking-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.5
sonnet-3-7-thinking-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.4

==> analysis/data/scores-agents.csv <==
approach,task,instance,run_number,score
deepseek-r1-raw-llm,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.333333333333333
deepseek-r1-raw-llm,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.333333333333333
deepseek-r1-raw-llm,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
deepseek-r1-raw-llm,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
deepseek-r1-raw-llm,Compile Dataset,Special Olympic Medals,0,0
deepseek-r1-raw-llm,Compile Dataset,Special Olympic Medals,1,0
deepseek-r1-raw-llm,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
deepseek-r1-raw-llm,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
deepseek-r1-raw-llm,Compile Dataset,Reasoning Model API Costs,1,0
deepseek-r1-raw-llm,Compile Dataset,Reasoning Model API Costs,0,0
deepseek-r1-raw-llm,Compile Dataset,Cybersecurity Company Financials,1,1
deepseek-r1-raw-llm,Compile Dataset,Cybersecurity Company Financials,0,1
deepseek-r1-raw-llm,Compile Dataset,Air Travel Busiest Days,0,0
deepseek-r1-raw-llm,Compile Dataset,Air Travel Busiest Days,1,0
deepseek-r1-raw-llm,Derive Number,Trump EOs,1,0
deepseek-r1-raw-llm,Derive Number,Trump EOs,0,0
deepseek-r1-raw-llm,Derive Number,Software Developer Salaries 2021 to 2023,0,0
deepseek-r1-raw-llm,Derive Number,Software Developer Salaries 2021 to 2023,1,0
deepseek-r1-raw-llm,Derive Number,RCP Polling Bias,1,0
deepseek-r1-raw-llm,Derive Number,RCP Polling Bias,0,0
deepseek-r1-raw-llm,Derive Number,Open Model MMLU Lag,0,0
deepseek-r1-raw-llm,Derive Number,Open Model MMLU Lag,1,0
deepseek-r1-raw-llm,Derive Number,NZ Whooping Cough Cases,1,0
deepseek-r1-raw-llm,Derive Number,NZ Whooping Cough Cases,0,0
deepseek-r1-raw-llm,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
deepseek-r1-raw-llm,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
deepseek-r1-raw-llm,Derive Number,Iveco Emissions Reduction,0,0
deepseek-r1-raw-llm,Derive Number,Iveco Emissions Reduction,1,0
deepseek-r1-raw-llm,Derive Number,Highest GDP Per Cow 2023,0,0
deepseek-r1-raw-llm,Derive Number,Highest GDP Per Cow 2023,1,0
deepseek-r1-raw-llm,Derive Number,Frontier Tokens Per Param 2024,0,0
deepseek-r1-raw-llm,Derive Number,Frontier Tokens Per Param 2024,1,0
deepseek-r1-raw-llm,Derive Number,Chess.com Account Closures,0,0
deepseek-r1-raw-llm,Derive Number,Chess.com Account Closures,1,0
deepseek-r1-raw-llm,Derive Number,Brazil Rainfall,0,0
deepseek-r1-raw-llm,Derive Number,Brazil Rainfall,1,0
deepseek-r1-raw-llm,Derive Number,Air Travel Thanksgiving 2024,0,0
deepseek-r1-raw-llm,Derive Number,Air Travel Thanksgiving 2024,1,0
deepseek-r1-raw-llm,Find Dataset,World Bank GDP Growth Dataset,0,0
deepseek-r1-raw-llm,Find Dataset,World Bank GDP Growth Dataset,1,1
deepseek-r1-raw-llm,Find Dataset,Turkey Inflation Rate,1,0
deepseek-r1-raw-llm,Find Dataset,Turkey Inflation Rate,0,0
deepseek-r1-raw-llm,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
deepseek-r1-raw-llm,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
deepseek-r1-raw-llm,Find Dataset,IPO Dataset,1,0
deepseek-r1-raw-llm,Find Dataset,IPO Dataset,0,0
deepseek-r1-raw-llm,Find Dataset,FDA Recalls Dataset,0,0
deepseek-r1-raw-llm,Find Dataset,FDA Recalls Dataset,1,0
deepseek-r1-raw-llm,Find Dataset,Deepfake Incidents,0,0
deepseek-r1-raw-llm,Find Dataset,Deepfake Incidents,1,0
deepseek-r1-raw-llm,Find Dataset,Cyber Events Dataset,0,0
deepseek-r1-raw-llm,Find Dataset,Cyber Events Dataset,1,0
deepseek-r1-raw-llm,Find Dataset,Cybench First Solve Times Dataset,0,0
deepseek-r1-raw-llm,Find Dataset,Cybench First Solve Times Dataset,1,0
deepseek-r1-raw-llm,Find Dataset,Container Transit Times,0,0
deepseek-r1-raw-llm,Find Dataset,Container Transit Times,1,0
deepseek-r1-raw-llm,Find Dataset,Chinese Household Savings Rate Dataset,0,0
deepseek-r1-raw-llm,Find Dataset,Chinese Household Savings Rate Dataset,1,0
deepseek-r1-raw-llm,Find Dataset,Chinese Disposable Income Dataset,0,0
deepseek-r1-raw-llm,Find Dataset,Chinese Disposable Income Dataset,1,0
deepseek-r1-raw-llm,Find Dataset,Chinese AI Labs Dataset,0,0
deepseek-r1-raw-llm,Find Dataset,Chinese AI Labs Dataset,1,0
deepseek-r1-raw-llm,Find Number,World Bank GDP Turkmenistan,1,0
deepseek-r1-raw-llm,Find Number,World Bank GDP Turkmenistan,0,0
deepseek-r1-raw-llm,Find Number,VW 2022 Emissions Reduction,0,0
deepseek-r1-raw-llm,Find Number,VW 2022 Emissions Reduction,1,0
deepseek-r1-raw-llm,Find Number,Singapore GDP 2023,0,0
deepseek-r1-raw-llm,Find Number,Singapore GDP 2023,1,0
deepseek-r1-raw-llm,Find Number,Return Not Found Correctly,0,1
deepseek-r1-raw-llm,Find Number,Return Not Found Correctly,1,0
deepseek-r1-raw-llm,Find Number,Personal Bankruptcies,0,0
deepseek-r1-raw-llm,Find Number,Personal Bankruptcies,1,0
deepseek-r1-raw-llm,Find Number,Paying Slack Users,1,0
deepseek-r1-raw-llm,Find Number,Paying Slack Users,0,0
deepseek-r1-raw-llm,Find Number,OpenAI API ARR June 2023,1,0
deepseek-r1-raw-llm,Find Number,OpenAI API ARR June 2023,0,0
deepseek-r1-raw-llm,Find Number,Nvidia Drop After Earnings Call,0,0
deepseek-r1-raw-llm,Find Number,Nvidia Drop After Earnings Call,1,0
deepseek-r1-raw-llm,Find Number,Lowest Hospitalisation Rate,1,0
deepseek-r1-raw-llm,Find Number,Lowest Hospitalisation Rate,0,0
deepseek-r1-raw-llm,Find Number,Iveco 2021 Scope 1 Emissions,0,0
deepseek-r1-raw-llm,Find Number,Iveco 2021 Scope 1 Emissions,1,0
deepseek-r1-raw-llm,Find Number,IPOs in 2007,0,0
deepseek-r1-raw-llm,Find Number,IPOs in 2007,1,0
deepseek-r1-raw-llm,Find Number,Instagram Revenue 2021,0,0
deepseek-r1-raw-llm,Find Number,Instagram Revenue 2021,1,0
deepseek-r1-raw-llm,Find Number,GPQA Performance,1,0
deepseek-r1-raw-llm,Find Number,GPQA Performance,0,0
deepseek-r1-raw-llm,Find Number,FTX Stake in Anthropic,1,1
deepseek-r1-raw-llm,Find Number,FTX Stake in Anthropic,0,1
deepseek-r1-raw-llm,Find Number,FDA Recalls,0,0
deepseek-r1-raw-llm,Find Number,FDA Recalls,1,0
deepseek-r1-raw-llm,Find Number,Excess Covid Deaths UK 2023,0,0
deepseek-r1-raw-llm,Find Number,Excess Covid Deaths UK 2023,1,0
deepseek-r1-raw-llm,Find Number,EU Gas Storage Capacity,1,0
deepseek-r1-raw-llm,Find Number,EU Gas Storage Capacity,0,0
deepseek-r1-raw-llm,Find Number,Dropbox Teams March 2024,1,0
deepseek-r1-raw-llm,Find Number,Dropbox Teams March 2024,0,0
deepseek-r1-raw-llm,Find Number,DJT Closing Price,0,0
deepseek-r1-raw-llm,Find Number,DJT Closing Price,1,0
deepseek-r1-raw-llm,Find Number,Deepseek H100s,1,0
deepseek-r1-raw-llm,Find Number,Deepseek H100s,0,0
deepseek-r1-raw-llm,Find Number,Cybench Performance,1,0
deepseek-r1-raw-llm,Find Number,Cybench Performance,0,0
deepseek-r1-raw-llm,Find Number,Chip Power Consumption,0,1
deepseek-r1-raw-llm,Find Number,Chip Power Consumption,1,1
deepseek-r1-raw-llm,Find Number,Alternative Meat Market Size,1,0
deepseek-r1-raw-llm,Find Number,Alternative Meat Market Size,0,0
deepseek-r1-raw-llm,Find Original Source,SolarWinds,0,0
deepseek-r1-raw-llm,Find Original Source,SolarWinds,1,0
deepseek-r1-raw-llm,Find Original Source,Social Cost of Phone-Based Scams,1,0
deepseek-r1-raw-llm,Find Original Source,Social Cost of Phone-Based Scams,0,0
deepseek-r1-raw-llm,Find Original Source,Ransomware Payout Increase,0,0
deepseek-r1-raw-llm,Find Original Source,Ransomware Payout Increase,1,0
deepseek-r1-raw-llm,Find Original Source,Phishing Link Clicks Increase,1,0
deepseek-r1-raw-llm,Find Original Source,Phishing Link Clicks Increase,0,0
deepseek-r1-raw-llm,Find Original Source,Global Cost of Cyberattacks,0,0
deepseek-r1-raw-llm,Find Original Source,Global Cost of Cyberattacks,1,0
deepseek-r1-raw-llm,Find Original Source,FTX Stake in Anthropic,0,0
deepseek-r1-raw-llm,Find Original Source,FTX Stake in Anthropic,1,0
deepseek-r1-raw-llm,Find Original Source,Deepfake Increase,0,0
deepseek-r1-raw-llm,Find Original Source,Deepfake Increase,1,0
deepseek-r1-raw-llm,Find Original Source,Cybersecurity Talent Gap,0,1
deepseek-r1-raw-llm,Find Original Source,Cybersecurity Talent Gap,1,1
deepseek-r1-raw-llm,Find Original Source,Cybercrime Losses 2020,0,1
deepseek-r1-raw-llm,Find Original Source,Cybercrime Losses 2020,1,1
deepseek-r1-raw-llm,Find Original Source,ChatGPT Plus Subscribers,1,0
deepseek-r1-raw-llm,Find Original Source,ChatGPT Plus Subscribers,0,0
deepseek-r1-raw-llm,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
deepseek-r1-raw-llm,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
deepseek-r1-raw-llm,Find Original Source,AI Generated Propaganda,0,0
deepseek-r1-raw-llm,Find Original Source,AI Generated Propaganda,1,0
deepseek-r1-raw-llm,Gather Evidence,Schmidhuber's political views,1,0
deepseek-r1-raw-llm,Gather Evidence,Schmidhuber's political views,0,0
deepseek-r1-raw-llm,Gather Evidence,OpenAI Current Projects,0,0
deepseek-r1-raw-llm,Gather Evidence,OpenAI Current Projects,1,0
deepseek-r1-raw-llm,Gather Evidence,LLM Environmental Impact,1,0
deepseek-r1-raw-llm,Gather Evidence,LLM Environmental Impact,0,0
deepseek-r1-raw-llm,Gather Evidence,FrontierMath Difficulty,0,0
deepseek-r1-raw-llm,Gather Evidence,FrontierMath Difficulty,1,0
deepseek-r1-raw-llm,Gather Evidence,DeepSeek Safety Delays,0,0
deepseek-r1-raw-llm,Gather Evidence,DeepSeek Safety Delays,1,0
deepseek-r1-raw-llm,Gather Evidence,Chinese Extreme Risk Research,0,0
deepseek-r1-raw-llm,Gather Evidence,Chinese Extreme Risk Research,1,0
deepseek-r1-raw-llm,Gather Evidence,BAAI Cooperation,0,0
deepseek-r1-raw-llm,Gather Evidence,BAAI Cooperation,1,0
deepseek-r1-raw-llm,Gather Evidence,AI Research Automation Impact,0,0
deepseek-r1-raw-llm,Gather Evidence,AI Research Automation Impact,1,0
deepseek-r1-raw-llm,Gather Evidence,AI Forecasting vs Humans,0,0
deepseek-r1-raw-llm,Gather Evidence,AI Forecasting vs Humans,1,0
deepseek-r1-raw-llm,Gather Evidence,Agent Cybersec Scaffold,0,0
deepseek-r1-raw-llm,Gather Evidence,Agent Cybersec Scaffold,1,0
deepseek-r1-raw-llm,Populate Reference Class,Satellite Collisions,0,0.307692307692308
deepseek-r1-raw-llm,Populate Reference Class,Satellite Collisions,1,0.166666666666667
deepseek-r1-raw-llm,Populate Reference Class,Pathogen Lab Leaks,1,0.153846153846154
deepseek-r1-raw-llm,Populate Reference Class,Pathogen Lab Leaks,0,0.0769230769230769
deepseek-r1-raw-llm,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.571428571428572
deepseek-r1-raw-llm,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.333333333333333
deepseek-r1-raw-llm,Populate Reference Class,Notable Cybersecurity Incidents,1,0.555555555555556
deepseek-r1-raw-llm,Populate Reference Class,Notable Cybersecurity Incidents,0,0.666666666666667
deepseek-r1-raw-llm,Populate Reference Class,Major Dam Failures,0,0.231884057971015
deepseek-r1-raw-llm,Populate Reference Class,Major Dam Failures,1,0.231884057971015
deepseek-r1-raw-llm,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.268292682926829
deepseek-r1-raw-llm,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.219512195121951
deepseek-r1-raw-llm,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.142857142857143
deepseek-r1-raw-llm,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.142857142857143
deepseek-r1-raw-llm,Populate Reference Class,Federal Departments Cyber Breach,0,0.642857142857143
deepseek-r1-raw-llm,Populate Reference Class,Federal Departments Cyber Breach,1,0.785714285714286
deepseek-r1-raw-llm,Populate Reference Class,Cyberoffense Benchmarks,0,0.166666666666667
deepseek-r1-raw-llm,Populate Reference Class,Cyberoffense Benchmarks,1,0.166666666666667
deepseek-r1-raw-llm,Populate Reference Class,Current AI Models API,0,0
deepseek-r1-raw-llm,Populate Reference Class,Current AI Models API,1,0
deepseek-r1-raw-llm,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.333333333333333
deepseek-r1-raw-llm,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.333333333333333
deepseek-r1-raw-llm,Populate Reference Class,AI Datacenters,0,0.166666666666667
deepseek-r1-raw-llm,Populate Reference Class,AI Datacenters,1,0.166666666666667
deepseek-r1-raw-llm,Validate Claim,US Aid to Ukraine,1,0.947368421052632
deepseek-r1-raw-llm,Validate Claim,US Aid to Ukraine,0,0.947368421052632
deepseek-r1-raw-llm,Validate Claim,USAID Spending on Starlink,1,1
deepseek-r1-raw-llm,Validate Claim,USAID Spending on Starlink,0,1
deepseek-r1-raw-llm,Validate Claim,Tesla Stockpiles visible from space,1,0.450450450450451
deepseek-r1-raw-llm,Validate Claim,Tesla Stockpiles visible from space,0,0.450450450450451
deepseek-r1-raw-llm,Validate Claim,Tesla Hydrogen Car,1,0.95959595959596
deepseek-r1-raw-llm,Validate Claim,Tesla Hydrogen Car,0,0.95959595959596
deepseek-r1-raw-llm,Validate Claim,Tesla Fatality Rate,0,0.858585858585859
deepseek-r1-raw-llm,Validate Claim,Tesla Fatality Rate,1,0.98989898989899
deepseek-r1-raw-llm,Validate Claim,Scottish Child Poverty Rate,0,0.333333333333333
deepseek-r1-raw-llm,Validate Claim,Scottish Child Poverty Rate,1,0.5
deepseek-r1-raw-llm,Validate Claim,Rouhani Cabinet PhDs,0,0
deepseek-r1-raw-llm,Validate Claim,Rouhani Cabinet PhDs,1,0
deepseek-r1-raw-llm,Validate Claim,Mexican Impunity Rate,0,0
deepseek-r1-raw-llm,Validate Claim,Mexican Impunity Rate,1,0
deepseek-r1-raw-llm,Validate Claim,Medicaid Fraud,1,0
deepseek-r1-raw-llm,Validate Claim,Medicaid Fraud,0,0
deepseek-r1-raw-llm,Validate Claim,Ivanpah Bird Deaths,1,0
deepseek-r1-raw-llm,Validate Claim,Ivanpah Bird Deaths,0,0
deepseek-r1-raw-llm,Validate Claim,Irish Speakers in Northern Ireland,1,0.333333333333333
deepseek-r1-raw-llm,Validate Claim,Irish Speakers in Northern Ireland,0,0.333333333333333
deepseek-r1-raw-llm,Validate Claim,ChatGPT Energy Consumption,1,0
deepseek-r1-raw-llm,Validate Claim,ChatGPT Energy Consumption,0,0
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.5
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.166666666666667
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Special Olympic Medals,0,0
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Special Olympic Medals,1,0
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0.4
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0.125
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,1
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0.833333333333333
deepseek-r1-react-implicit-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0.666666666666667
deepseek-r1-react-implicit-query-document-text,Derive Number,Trump EOs,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Trump EOs,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,RCP Polling Bias,1,1
deepseek-r1-react-implicit-query-document-text,Derive Number,RCP Polling Bias,0,1
deepseek-r1-react-implicit-query-document-text,Derive Number,Open Model MMLU Lag,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Open Model MMLU Lag,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
deepseek-r1-react-implicit-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
deepseek-r1-react-implicit-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Chess.com Account Closures,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Chess.com Account Closures,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Brazil Rainfall,0,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Brazil Rainfall,1,0
deepseek-r1-react-implicit-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,1
deepseek-r1-react-implicit-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
deepseek-r1-react-implicit-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,1
deepseek-r1-react-implicit-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
deepseek-r1-react-implicit-query-document-text,Find Dataset,Turkey Inflation Rate,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,IPO Dataset,1,1
deepseek-r1-react-implicit-query-document-text,Find Dataset,IPO Dataset,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,FDA Recalls Dataset,1,1
deepseek-r1-react-implicit-query-document-text,Find Dataset,Deepfake Incidents,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Deepfake Incidents,1,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Cyber Events Dataset,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Cyber Events Dataset,1,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Container Transit Times,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Container Transit Times,1,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,1
deepseek-r1-react-implicit-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
deepseek-r1-react-implicit-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,1
deepseek-r1-react-implicit-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
deepseek-r1-react-implicit-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
deepseek-r1-react-implicit-query-document-text,Find Number,Singapore GDP 2023,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Singapore GDP 2023,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Return Not Found Correctly,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Return Not Found Correctly,1,1
deepseek-r1-react-implicit-query-document-text,Find Number,Personal Bankruptcies,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Personal Bankruptcies,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Paying Slack Users,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Paying Slack Users,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,OpenAI API ARR June 2023,1,1
deepseek-r1-react-implicit-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
deepseek-r1-react-implicit-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
deepseek-r1-react-implicit-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
deepseek-r1-react-implicit-query-document-text,Find Number,IPOs in 2007,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,IPOs in 2007,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Instagram Revenue 2021,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Instagram Revenue 2021,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,GPQA Performance,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,GPQA Performance,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,FTX Stake in Anthropic,1,1
deepseek-r1-react-implicit-query-document-text,Find Number,FTX Stake in Anthropic,0,1
deepseek-r1-react-implicit-query-document-text,Find Number,FDA Recalls,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,FDA Recalls,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,EU Gas Storage Capacity,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,EU Gas Storage Capacity,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Dropbox Teams March 2024,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Dropbox Teams March 2024,0,1
deepseek-r1-react-implicit-query-document-text,Find Number,DJT Closing Price,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,DJT Closing Price,1,1
deepseek-r1-react-implicit-query-document-text,Find Number,Deepseek H100s,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Deepseek H100s,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Cybench Performance,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Cybench Performance,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Chip Power Consumption,0,0
deepseek-r1-react-implicit-query-document-text,Find Number,Chip Power Consumption,1,1
deepseek-r1-react-implicit-query-document-text,Find Number,Alternative Meat Market Size,1,0
deepseek-r1-react-implicit-query-document-text,Find Number,Alternative Meat Market Size,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,SolarWinds,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,SolarWinds,1,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Ransomware Payout Increase,0,1
deepseek-r1-react-implicit-query-document-text,Find Original Source,Ransomware Payout Increase,1,1
deepseek-r1-react-implicit-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,FTX Stake in Anthropic,0,1
deepseek-r1-react-implicit-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Deepfake Increase,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Deepfake Increase,1,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
deepseek-r1-react-implicit-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
deepseek-r1-react-implicit-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,AI Generated Propaganda,0,0
deepseek-r1-react-implicit-query-document-text,Find Original Source,AI Generated Propaganda,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0.5
deepseek-r1-react-implicit-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,BAAI Cooperation,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,BAAI Cooperation,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
deepseek-r1-react-implicit-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Satellite Collisions,0,0.428571428571429
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Satellite Collisions,1,0.307692307692308
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.153846153846154
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.153846153846154
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.285714285714286
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.666666666666667
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.333333333333333
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Major Dam Failures,0,0.264705882352941
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Major Dam Failures,1,0.309859154929577
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.0975609756097561
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0731707317073171
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.714285714285714
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.5
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.5
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.333333333333333
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Current AI Models API,0,0.125
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Current AI Models API,1,0.5
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.32258064516129
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.387096774193548
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,AI Datacenters,0,0.333333333333333
deepseek-r1-react-implicit-query-document-text,Populate Reference Class,AI Datacenters,1,0.333333333333333
deepseek-r1-react-implicit-query-document-text,Validate Claim,US Aid to Ukraine,1,1
deepseek-r1-react-implicit-query-document-text,Validate Claim,US Aid to Ukraine,0,0.947368421052632
deepseek-r1-react-implicit-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.15
deepseek-r1-react-implicit-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.01
deepseek-r1-react-implicit-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.650650650650651
deepseek-r1-react-implicit-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.25025025025025
deepseek-r1-react-implicit-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.95959595959596
deepseek-r1-react-implicit-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.858585858585859
deepseek-r1-react-implicit-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.353535353535353
deepseek-r1-react-implicit-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.707070707070707
deepseek-r1-react-implicit-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.916666666666667
deepseek-r1-react-implicit-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.833333333333333
deepseek-r1-react-implicit-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.95959595959596
deepseek-r1-react-implicit-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.909090909090909
deepseek-r1-react-implicit-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.3
deepseek-r1-react-implicit-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
deepseek-r1-react-implicit-query-document-text,Validate Claim,Medicaid Fraud,1,0.9
deepseek-r1-react-implicit-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444444
deepseek-r1-react-implicit-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.764705882352941
deepseek-r1-react-implicit-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.470588235294118
deepseek-r1-react-implicit-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.5
deepseek-r1-react-implicit-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.5
deepseek-r1-react-implicit-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.3
deepseek-r1-react-implicit-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.2
gemini-2-5-flash-nonthinking-raw-llm,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.727272727272727
gemini-2-5-flash-nonthinking-raw-llm,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
gemini-2-5-flash-nonthinking-raw-llm,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gemini-2-5-flash-nonthinking-raw-llm,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gemini-2-5-flash-nonthinking-raw-llm,Compile Dataset,Special Olympic Medals,0,0
gemini-2-5-flash-nonthinking-raw-llm,Compile Dataset,Special Olympic Medals,1,0
gemini-2-5-flash-nonthinking-raw-llm,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
gemini-2-5-flash-nonthinking-raw-llm,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
gemini-2-5-flash-nonthinking-raw-llm,Compile Dataset,Reasoning Model API Costs,1,0
gemini-2-5-flash-nonthinking-raw-llm,Compile Dataset,Reasoning Model API Costs,0,0
gemini-2-5-flash-nonthinking-raw-llm,Compile Dataset,Cybersecurity Company Financials,1,0.666666666666667
gemini-2-5-flash-nonthinking-raw-llm,Compile Dataset,Cybersecurity Company Financials,0,0.666666666666667
gemini-2-5-flash-nonthinking-raw-llm,Compile Dataset,Air Travel Busiest Days,0,0
gemini-2-5-flash-nonthinking-raw-llm,Compile Dataset,Air Travel Busiest Days,1,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Trump EOs,1,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Trump EOs,0,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,RCP Polling Bias,1,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,RCP Polling Bias,0,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Open Model MMLU Lag,0,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Open Model MMLU Lag,1,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,NZ Whooping Cough Cases,1,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,NZ Whooping Cough Cases,0,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Iveco Emissions Reduction,0,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Iveco Emissions Reduction,1,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Highest GDP Per Cow 2023,0,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Highest GDP Per Cow 2023,1,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Frontier Tokens Per Param 2024,0,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Frontier Tokens Per Param 2024,1,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Chess.com Account Closures,0,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Chess.com Account Closures,1,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Brazil Rainfall,0,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Brazil Rainfall,1,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Air Travel Thanksgiving 2024,0,0
gemini-2-5-flash-nonthinking-raw-llm,Derive Number,Air Travel Thanksgiving 2024,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,World Bank GDP Growth Dataset,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,World Bank GDP Growth Dataset,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Turkey Inflation Rate,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Turkey Inflation Rate,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,IPO Dataset,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,IPO Dataset,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,FDA Recalls Dataset,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,FDA Recalls Dataset,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Deepfake Incidents,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Deepfake Incidents,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Cyber Events Dataset,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Cyber Events Dataset,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Cybench First Solve Times Dataset,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Cybench First Solve Times Dataset,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Container Transit Times,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Container Transit Times,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Chinese Household Savings Rate Dataset,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Chinese Household Savings Rate Dataset,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Chinese Disposable Income Dataset,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Chinese Disposable Income Dataset,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Chinese AI Labs Dataset,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Dataset,Chinese AI Labs Dataset,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,World Bank GDP Turkmenistan,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,World Bank GDP Turkmenistan,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,VW 2022 Emissions Reduction,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,VW 2022 Emissions Reduction,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Singapore GDP 2023,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Singapore GDP 2023,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Personal Bankruptcies,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Personal Bankruptcies,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Paying Slack Users,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Paying Slack Users,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,OpenAI API ARR June 2023,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,OpenAI API ARR June 2023,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Nvidia Drop After Earnings Call,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Nvidia Drop After Earnings Call,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Lowest Hospitalisation Rate,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Lowest Hospitalisation Rate,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Iveco 2021 Scope 1 Emissions,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Iveco 2021 Scope 1 Emissions,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,IPOs in 2007,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,IPOs in 2007,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Instagram Revenue 2021,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Instagram Revenue 2021,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,GPQA Performance,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,GPQA Performance,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,FTX Stake in Anthropic,1,1
gemini-2-5-flash-nonthinking-raw-llm,Find Number,FTX Stake in Anthropic,0,1
gemini-2-5-flash-nonthinking-raw-llm,Find Number,FDA Recalls,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,FDA Recalls,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Excess Covid Deaths UK 2023,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Excess Covid Deaths UK 2023,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,EU Gas Storage Capacity,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,EU Gas Storage Capacity,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Dropbox Teams March 2024,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Dropbox Teams March 2024,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,DJT Closing Price,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,DJT Closing Price,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Deepseek H100s,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Deepseek H100s,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Cybench Performance,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Cybench Performance,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Chip Power Consumption,0,1
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Chip Power Consumption,1,1
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Alternative Meat Market Size,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Number,Alternative Meat Market Size,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,SolarWinds,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,SolarWinds,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,Social Cost of Phone-Based Scams,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,Social Cost of Phone-Based Scams,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,Ransomware Payout Increase,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,Ransomware Payout Increase,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,Phishing Link Clicks Increase,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,Phishing Link Clicks Increase,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,Global Cost of Cyberattacks,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,Global Cost of Cyberattacks,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,FTX Stake in Anthropic,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,FTX Stake in Anthropic,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,Deepfake Increase,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,Deepfake Increase,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,Cybersecurity Talent Gap,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,Cybersecurity Talent Gap,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,Cybercrime Losses 2020,0,1
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,Cybercrime Losses 2020,1,1
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,ChatGPT Plus Subscribers,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,ChatGPT Plus Subscribers,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,AI Generated Propaganda,0,0
gemini-2-5-flash-nonthinking-raw-llm,Find Original Source,AI Generated Propaganda,1,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,Schmidhuber's political views,1,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,Schmidhuber's political views,0,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,OpenAI Current Projects,0,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,OpenAI Current Projects,1,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,LLM Environmental Impact,1,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,LLM Environmental Impact,0,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,FrontierMath Difficulty,0,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,FrontierMath Difficulty,1,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,DeepSeek Safety Delays,0,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,DeepSeek Safety Delays,1,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,Chinese Extreme Risk Research,0,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,Chinese Extreme Risk Research,1,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,BAAI Cooperation,0,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,BAAI Cooperation,1,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,AI Research Automation Impact,0,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,AI Research Automation Impact,1,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,AI Forecasting vs Humans,0,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,AI Forecasting vs Humans,1,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,Agent Cybersec Scaffold,0,0
gemini-2-5-flash-nonthinking-raw-llm,Gather Evidence,Agent Cybersec Scaffold,1,0
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Satellite Collisions,0,0.166666666666667
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Satellite Collisions,1,0.166666666666667
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Pathogen Lab Leaks,1,0.153846153846154
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Pathogen Lab Leaks,0,0.153846153846154
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Nuclear Power Plants Under Construction,0,0
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Nuclear Power Plants Under Construction,1,0
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Notable Cybersecurity Incidents,1,0.555555555555556
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Notable Cybersecurity Incidents,0,0.555555555555556
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Major Dam Failures,0,0.228571428571429
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Major Dam Failures,1,0.273972602739726
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.0487804878048781
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0487804878048781
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.142857142857143
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.142857142857143
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Federal Departments Cyber Breach,0,0.857142857142857
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Federal Departments Cyber Breach,1,0.642857142857143
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Cyberoffense Benchmarks,0,0
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Cyberoffense Benchmarks,1,0
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Current AI Models API,0,0
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Current AI Models API,1,0
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.457142857142857
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.457142857142857
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,AI Datacenters,0,0
gemini-2-5-flash-nonthinking-raw-llm,Populate Reference Class,AI Datacenters,1,0
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,US Aid to Ukraine,1,0.957894736842105
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,US Aid to Ukraine,0,0.957894736842105
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,USAID Spending on Starlink,1,0.05
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,USAID Spending on Starlink,0,0.05
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Tesla Stockpiles visible from space,1,0.950950950950951
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Tesla Stockpiles visible from space,0,0.950950950950951
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Tesla Hydrogen Car,1,1
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Tesla Hydrogen Car,0,1
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Tesla Fatality Rate,0,1
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Tesla Fatality Rate,1,0.95959595959596
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Scottish Child Poverty Rate,0,0.0833333333333334
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Scottish Child Poverty Rate,1,0.0833333333333334
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Rouhani Cabinet PhDs,0,0.808080808080808
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Rouhani Cabinet PhDs,1,0.808080808080808
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Mexican Impunity Rate,0,0.6
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Mexican Impunity Rate,1,0.6
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Medicaid Fraud,1,0.944444444444445
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Medicaid Fraud,0,0.944444444444445
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Ivanpah Bird Deaths,1,0.941176470588235
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Ivanpah Bird Deaths,0,0.941176470588235
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Irish Speakers in Northern Ireland,1,0.0833333333333334
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,Irish Speakers in Northern Ireland,0,0.0833333333333334
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,ChatGPT Energy Consumption,1,0.8
gemini-2-5-flash-nonthinking-raw-llm,Validate Claim,ChatGPT Energy Consumption,0,0.8
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.727272727272727
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Special Olympic Medals,0,0.166666666666667
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Special Olympic Medals,1,0.333333333333333
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0.444444444444444
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0.833333333333333
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0.5
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Trump EOs,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Trump EOs,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,RCP Polling Bias,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,RCP Polling Bias,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Chess.com Account Closures,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Chess.com Account Closures,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Brazil Rainfall,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Brazil Rainfall,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,IPO Dataset,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,IPO Dataset,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,FDA Recalls Dataset,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Deepfake Incidents,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Deepfake Incidents,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Container Transit Times,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Container Transit Times,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Singapore GDP 2023,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Singapore GDP 2023,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Return Not Found Correctly,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Return Not Found Correctly,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Personal Bankruptcies,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Personal Bankruptcies,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Paying Slack Users,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Paying Slack Users,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,OpenAI API ARR June 2023,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,OpenAI API ARR June 2023,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Lowest Hospitalisation Rate,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,IPOs in 2007,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,IPOs in 2007,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Instagram Revenue 2021,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Instagram Revenue 2021,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,GPQA Performance,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,GPQA Performance,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,FTX Stake in Anthropic,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,FTX Stake in Anthropic,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,FDA Recalls,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,FDA Recalls,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Dropbox Teams March 2024,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Dropbox Teams March 2024,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,DJT Closing Price,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,DJT Closing Price,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Deepseek H100s,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Deepseek H100s,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Cybench Performance,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Cybench Performance,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Chip Power Consumption,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Chip Power Consumption,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Alternative Meat Market Size,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Number,Alternative Meat Market Size,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,SolarWinds,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,SolarWinds,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Ransomware Payout Increase,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Ransomware Payout Increase,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,FTX Stake in Anthropic,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,FTX Stake in Anthropic,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Deepfake Increase,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Deepfake Increase,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,AI Generated Propaganda,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Find Original Source,AI Generated Propaganda,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,LLM Environmental Impact,0,0.333333333333333
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,BAAI Cooperation,0,0.2
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,BAAI Cooperation,1,0.2
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Satellite Collisions,0,0.142857142857143
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Satellite Collisions,1,0.166666666666667
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.571428571428572
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.333333333333333
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.666666666666667
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.333333333333333
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Major Dam Failures,0,0.378378378378378
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Major Dam Failures,1,0.379746835443038
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.268292682926829
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0975609756097561
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.705882352941176
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.5
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.5
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.5
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Current AI Models API,0,0.375
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Current AI Models API,1,0.625
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.5
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.363636363636364
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,AI Datacenters,0,0.5
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Populate Reference Class,AI Datacenters,1,0.333333333333333
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,US Aid to Ukraine,1,0.957894736842105
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,US Aid to Ukraine,0,0.957894736842105
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,USAID Spending on Starlink,1,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,USAID Spending on Starlink,0,0
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.900900900900901
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.900900900900901
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.95959595959596
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.95959595959596
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.202020202020202
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.202020202020202
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.166666666666667
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.166666666666667
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.909090909090909
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.909090909090909
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Medicaid Fraud,1,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Medicaid Fraud,0,1
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.941176470588235
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.941176470588235
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.416666666666667
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.416666666666667
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.2
gemini-2-5-flash-nonthinking-react-explicit-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.6
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.6
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Compile Dataset,Special Olympic Medals,1,0.333333333333333
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Compile Dataset,Special Olympic Medals,0,0.666666666666667
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Compile Dataset,Software Developer Jobs 2019 to 2023,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Compile Dataset,Reasoning Model API Costs,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Compile Dataset,Cybersecurity Company Financials,1,0.5
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Compile Dataset,Cybersecurity Company Financials,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Compile Dataset,Air Travel Busiest Days,0,0.833333333333333
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Compile Dataset,Air Travel Busiest Days,1,0.833333333333333
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Trump EOs,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Trump EOs,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,RCP Polling Bias,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,RCP Polling Bias,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Open Model MMLU Lag,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Open Model MMLU Lag,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,NZ Whooping Cough Cases,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,NZ Whooping Cough Cases,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Iveco Emissions Reduction,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Iveco Emissions Reduction,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Highest GDP Per Cow 2023,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Highest GDP Per Cow 2023,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Frontier Tokens Per Param 2024,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Frontier Tokens Per Param 2024,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Chess.com Account Closures,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Chess.com Account Closures,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Brazil Rainfall,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Brazil Rainfall,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Air Travel Thanksgiving 2024,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Derive Number,Air Travel Thanksgiving 2024,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,World Bank GDP Growth Dataset,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,World Bank GDP Growth Dataset,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Turkey Inflation Rate,1,0.5
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Turkey Inflation Rate,0,0.5
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,IPO Dataset,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,IPO Dataset,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,FDA Recalls Dataset,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,FDA Recalls Dataset,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Deepfake Incidents,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Deepfake Incidents,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Cyber Events Dataset,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Cyber Events Dataset,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Cybench First Solve Times Dataset,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Cybench First Solve Times Dataset,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Container Transit Times,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Container Transit Times,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Chinese Household Savings Rate Dataset,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Chinese Household Savings Rate Dataset,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Chinese Disposable Income Dataset,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Chinese Disposable Income Dataset,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Chinese AI Labs Dataset,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Dataset,Chinese AI Labs Dataset,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,World Bank GDP Turkmenistan,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,World Bank GDP Turkmenistan,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,VW 2022 Emissions Reduction,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,VW 2022 Emissions Reduction,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Singapore GDP 2023,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Singapore GDP 2023,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Return Not Found Correctly,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Return Not Found Correctly,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Personal Bankruptcies,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Personal Bankruptcies,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Paying Slack Users,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Paying Slack Users,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,OpenAI API ARR June 2023,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,OpenAI API ARR June 2023,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Nvidia Drop After Earnings Call,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Nvidia Drop After Earnings Call,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Lowest Hospitalisation Rate,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Lowest Hospitalisation Rate,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Iveco 2021 Scope 1 Emissions,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Iveco 2021 Scope 1 Emissions,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,IPOs in 2007,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,IPOs in 2007,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Instagram Revenue 2021,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Instagram Revenue 2021,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,GPQA Performance,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,GPQA Performance,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,FTX Stake in Anthropic,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,FTX Stake in Anthropic,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,FDA Recalls,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,FDA Recalls,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Excess Covid Deaths UK 2023,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Excess Covid Deaths UK 2023,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,EU Gas Storage Capacity,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,EU Gas Storage Capacity,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Dropbox Teams March 2024,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Dropbox Teams March 2024,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,DJT Closing Price,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,DJT Closing Price,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Deepseek H100s,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Deepseek H100s,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Cybench Performance,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Cybench Performance,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Chip Power Consumption,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Chip Power Consumption,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Alternative Meat Market Size,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Number,Alternative Meat Market Size,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,SolarWinds,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,SolarWinds,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,Social Cost of Phone-Based Scams,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,Social Cost of Phone-Based Scams,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,Ransomware Payout Increase,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,Ransomware Payout Increase,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,Phishing Link Clicks Increase,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,Phishing Link Clicks Increase,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,Global Cost of Cyberattacks,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,Global Cost of Cyberattacks,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,FTX Stake in Anthropic,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,FTX Stake in Anthropic,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,Deepfake Increase,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,Deepfake Increase,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,Cybersecurity Talent Gap,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,Cybersecurity Talent Gap,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,Cybercrime Losses 2020,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,Cybercrime Losses 2020,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,ChatGPT Plus Subscribers,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,ChatGPT Plus Subscribers,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,AI Generated Propaganda,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Find Original Source,AI Generated Propaganda,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,Schmidhuber's political views,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,Schmidhuber's political views,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,OpenAI Current Projects,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,OpenAI Current Projects,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,LLM Environmental Impact,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,LLM Environmental Impact,0,0.333333333333333
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,FrontierMath Difficulty,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,FrontierMath Difficulty,1,0.5
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,DeepSeek Safety Delays,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,DeepSeek Safety Delays,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,Chinese Extreme Risk Research,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,Chinese Extreme Risk Research,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,BAAI Cooperation,0,0.2
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,BAAI Cooperation,1,0.2
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,AI Research Automation Impact,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,AI Research Automation Impact,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,AI Forecasting vs Humans,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,AI Forecasting vs Humans,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,Agent Cybersec Scaffold,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Gather Evidence,Agent Cybersec Scaffold,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Satellite Collisions,0,0.533333333333333
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Satellite Collisions,1,0.307692307692308
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Pathogen Lab Leaks,1,0.0769230769230769
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Pathogen Lab Leaks,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.5
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.4
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Notable Cybersecurity Incidents,1,0.333333333333333
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Notable Cybersecurity Incidents,0,0.222222222222222
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Major Dam Failures,0,0.351351351351351
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Major Dam Failures,1,0.260869565217391
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.0731707317073171
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.365853658536585
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.428571428571429
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.428571428571429
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Federal Departments Cyber Breach,0,0.285714285714286
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Federal Departments Cyber Breach,1,0.357142857142857
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Cyberoffense Benchmarks,0,0.5
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Cyberoffense Benchmarks,1,0.5
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Current AI Models API,0,0.125
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Current AI Models API,1,0.375
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.333333333333333
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.333333333333333
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,AI Datacenters,0,0.333333333333333
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Populate Reference Class,AI Datacenters,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,US Aid to Ukraine,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,US Aid to Ukraine,0,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,USAID Spending on Starlink,1,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,USAID Spending on Starlink,0,0
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Tesla Stockpiles visible from space,1,0.950950950950951
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Tesla Stockpiles visible from space,0,0.998998998998999
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Tesla Hydrogen Car,1,0.95959595959596
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Tesla Hydrogen Car,0,0.95959595959596
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Tesla Fatality Rate,0,0.252525252525252
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Tesla Fatality Rate,1,0.202020202020202
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Scottish Child Poverty Rate,0,0.166666666666667
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Scottish Child Poverty Rate,1,0.166666666666667
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Rouhani Cabinet PhDs,0,0.909090909090909
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Rouhani Cabinet PhDs,1,0.909090909090909
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Mexican Impunity Rate,0,0.1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Mexican Impunity Rate,1,0.2
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Medicaid Fraud,1,1
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Medicaid Fraud,0,0.944444444444445
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Ivanpah Bird Deaths,1,0.882352941176471
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Ivanpah Bird Deaths,0,0.941176470588235
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Irish Speakers in Northern Ireland,1,0.416666666666667
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,Irish Speakers in Northern Ireland,0,0.416666666666667
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,ChatGPT Energy Consumption,1,0.2
gemini-2-5-flash-react-implicit-query-document-text-2025-04-28T23:17:02+00:00,Validate Claim,ChatGPT Energy Consumption,0,0.2
gemini-2.5-flash-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gemini-2.5-flash-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,0.75
gemini-2.5-flash-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0
gemini-2.5-flash-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0
gemini-2.5-flash-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,0.5
gemini-2.5-flash-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,1
gemini-2.5-flash-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0.833333333333333
gemini-2.5-flash-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0
gemini-2.5-flash-react-query-document-text,Derive Number,Trump EOs,0,0
gemini-2.5-flash-react-query-document-text,Derive Number,Trump EOs,1,0
gemini-2.5-flash-react-query-document-text,Find Number,Return Not Found Correctly,0,1
gemini-2.5-flash-react-query-document-text,Find Number,Return Not Found Correctly,1,1
gemini-2.5-flash-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
gemini-2.5-flash-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
gemini-2.5-flash-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gemini-2.5-flash-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
gemini-2.5-flash-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.476190476190476
gemini-2.5-flash-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.588235294117647
gemini-2.5-flash-react-query-document-text,Populate Reference Class,Current AI Models API,1,0
gemini-2.5-flash-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.125
gemini-2.5-flash-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.697674418604651
gemini-2.5-flash-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.387096774193548
gemini-2.5-flash-react-query-document-text,Validate Claim,US Aid to Ukraine,0,0.957894736842105
gemini-2.5-flash-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.998998998998999
gemini-2.5-flash-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.416666666666667
gemini-2.5-flash-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.5
gemini-2-5-flash-thinking-raw-llm-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.727272727272727
gemini-2-5-flash-thinking-raw-llm-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
gemini-2-5-flash-thinking-raw-llm-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Compile Dataset,Special Olympic Medals,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Compile Dataset,Special Olympic Medals,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.166666666666667
gemini-2-5-flash-thinking-raw-llm-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Trump EOs,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Trump EOs,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,RCP Polling Bias,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,RCP Polling Bias,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Chess.com Account Closures,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Chess.com Account Closures,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Brazil Rainfall,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Brazil Rainfall,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Turkey Inflation Rate,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Turkey Inflation Rate,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,IPO Dataset,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,IPO Dataset,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Deepfake Incidents,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Deepfake Incidents,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Container Transit Times,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Container Transit Times,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,VW 2022 Emissions Reduction,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,VW 2022 Emissions Reduction,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Singapore GDP 2023,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Singapore GDP 2023,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Return Not Found Correctly,1,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Return Not Found Correctly,0,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Personal Bankruptcies,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Personal Bankruptcies,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Paying Slack Users,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Paying Slack Users,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,IPOs in 2007,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,IPOs in 2007,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Instagram Revenue 2021,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Instagram Revenue 2021,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,GPQA Performance,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,GPQA Performance,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,FTX Stake in Anthropic,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,FTX Stake in Anthropic,1,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,FDA Recalls,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,FDA Recalls,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Dropbox Teams March 2024,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Dropbox Teams March 2024,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,DJT Closing Price,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,DJT Closing Price,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Deepseek H100s,1,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Deepseek H100s,0,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Cybench Performance,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Cybench Performance,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Chip Power Consumption,1,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Chip Power Consumption,0,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Alternative Meat Market Size,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Number,Alternative Meat Market Size,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,SolarWinds,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,SolarWinds,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,Ransomware Payout Increase,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,Ransomware Payout Increase,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,Deepfake Increase,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,Deepfake Increase,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,AI Generated Propaganda,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Find Original Source,AI Generated Propaganda,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,BAAI Cooperation,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,BAAI Cooperation,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Satellite Collisions,0,0.307692307692308
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Satellite Collisions,1,0.166666666666667
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.153846153846154
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.153846153846154
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.666666666666667
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.666666666666667
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.333333333333333
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.333333333333333
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Major Dam Failures,0,0.365853658536585
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Major Dam Failures,1,0.390243902439024
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.268292682926829
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.292682926829268
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.235294117647059
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.428571428571429
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Current AI Models API,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Current AI Models API,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.666666666666667
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.666666666666667
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,AI Datacenters,0,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Populate Reference Class,AI Datacenters,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,US Aid to Ukraine,1,0.948421052631579
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,US Aid to Ukraine,0,0.948421052631579
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.05
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.05
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.950950950950951
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.950950950950951
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Tesla Hydrogen Car,1,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Tesla Hydrogen Car,0,1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.95959595959596
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.95959595959596
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.166666666666667
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.95959595959596
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.0505050505050505
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.1
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.2
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Medicaid Fraud,1,0.944444444444445
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444445
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.847058823529412
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.882352941176471
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.583333333333333
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.583333333333333
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.7
gemini-2-5-flash-thinking-raw-llm-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.7
gemini-2-5-pro-preview-raw-llm,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.5
gemini-2-5-pro-preview-raw-llm,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.5
gemini-2-5-pro-preview-raw-llm,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gemini-2-5-pro-preview-raw-llm,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gemini-2-5-pro-preview-raw-llm,Compile Dataset,Special Olympic Medals,0,0
gemini-2-5-pro-preview-raw-llm,Compile Dataset,Special Olympic Medals,1,0
gemini-2-5-pro-preview-raw-llm,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
gemini-2-5-pro-preview-raw-llm,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
gemini-2-5-pro-preview-raw-llm,Compile Dataset,Reasoning Model API Costs,1,0
gemini-2-5-pro-preview-raw-llm,Compile Dataset,Reasoning Model API Costs,0,0
gemini-2-5-pro-preview-raw-llm,Compile Dataset,Cybersecurity Company Financials,1,0.666666666666667
gemini-2-5-pro-preview-raw-llm,Compile Dataset,Cybersecurity Company Financials,0,0.666666666666667
gemini-2-5-pro-preview-raw-llm,Compile Dataset,Air Travel Busiest Days,0,0.166666666666667
gemini-2-5-pro-preview-raw-llm,Compile Dataset,Air Travel Busiest Days,1,0.166666666666667
gemini-2-5-pro-preview-raw-llm,Derive Number,Trump EOs,1,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Trump EOs,0,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gemini-2-5-pro-preview-raw-llm,Derive Number,RCP Polling Bias,1,0
gemini-2-5-pro-preview-raw-llm,Derive Number,RCP Polling Bias,0,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Open Model MMLU Lag,0,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Open Model MMLU Lag,1,0
gemini-2-5-pro-preview-raw-llm,Derive Number,NZ Whooping Cough Cases,1,0
gemini-2-5-pro-preview-raw-llm,Derive Number,NZ Whooping Cough Cases,0,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Iveco Emissions Reduction,0,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Iveco Emissions Reduction,1,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Highest GDP Per Cow 2023,0,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Highest GDP Per Cow 2023,1,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Frontier Tokens Per Param 2024,0,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Frontier Tokens Per Param 2024,1,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Chess.com Account Closures,0,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Chess.com Account Closures,1,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Brazil Rainfall,0,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Brazil Rainfall,1,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Air Travel Thanksgiving 2024,0,0
gemini-2-5-pro-preview-raw-llm,Derive Number,Air Travel Thanksgiving 2024,1,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,World Bank GDP Growth Dataset,0,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,World Bank GDP Growth Dataset,1,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,Turkey Inflation Rate,1,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,Turkey Inflation Rate,0,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,IPO Dataset,1,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,IPO Dataset,0,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,FDA Recalls Dataset,0,1
gemini-2-5-pro-preview-raw-llm,Find Dataset,FDA Recalls Dataset,1,1
gemini-2-5-pro-preview-raw-llm,Find Dataset,Deepfake Incidents,0,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,Deepfake Incidents,1,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,Cyber Events Dataset,0,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,Cyber Events Dataset,1,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,Cybench First Solve Times Dataset,0,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,Cybench First Solve Times Dataset,1,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,Container Transit Times,0,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,Container Transit Times,1,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,Chinese Household Savings Rate Dataset,0,1
gemini-2-5-pro-preview-raw-llm,Find Dataset,Chinese Household Savings Rate Dataset,1,1
gemini-2-5-pro-preview-raw-llm,Find Dataset,Chinese Disposable Income Dataset,0,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,Chinese Disposable Income Dataset,1,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,Chinese AI Labs Dataset,0,0
gemini-2-5-pro-preview-raw-llm,Find Dataset,Chinese AI Labs Dataset,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,World Bank GDP Turkmenistan,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,World Bank GDP Turkmenistan,0,0
gemini-2-5-pro-preview-raw-llm,Find Number,VW 2022 Emissions Reduction,0,0
gemini-2-5-pro-preview-raw-llm,Find Number,VW 2022 Emissions Reduction,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,Singapore GDP 2023,0,0
gemini-2-5-pro-preview-raw-llm,Find Number,Singapore GDP 2023,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,Return Not Found Correctly,0,1
gemini-2-5-pro-preview-raw-llm,Find Number,Return Not Found Correctly,1,1
gemini-2-5-pro-preview-raw-llm,Find Number,Personal Bankruptcies,0,0
gemini-2-5-pro-preview-raw-llm,Find Number,Personal Bankruptcies,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,Paying Slack Users,1,1
gemini-2-5-pro-preview-raw-llm,Find Number,Paying Slack Users,0,1
gemini-2-5-pro-preview-raw-llm,Find Number,OpenAI API ARR June 2023,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,OpenAI API ARR June 2023,0,0
gemini-2-5-pro-preview-raw-llm,Find Number,Nvidia Drop After Earnings Call,0,0
gemini-2-5-pro-preview-raw-llm,Find Number,Nvidia Drop After Earnings Call,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,Lowest Hospitalisation Rate,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,Lowest Hospitalisation Rate,0,0
gemini-2-5-pro-preview-raw-llm,Find Number,Iveco 2021 Scope 1 Emissions,0,0
gemini-2-5-pro-preview-raw-llm,Find Number,Iveco 2021 Scope 1 Emissions,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,IPOs in 2007,0,1
gemini-2-5-pro-preview-raw-llm,Find Number,IPOs in 2007,1,1
gemini-2-5-pro-preview-raw-llm,Find Number,Instagram Revenue 2021,0,0
gemini-2-5-pro-preview-raw-llm,Find Number,Instagram Revenue 2021,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,GPQA Performance,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,GPQA Performance,0,0
gemini-2-5-pro-preview-raw-llm,Find Number,FTX Stake in Anthropic,1,1
gemini-2-5-pro-preview-raw-llm,Find Number,FTX Stake in Anthropic,0,1
gemini-2-5-pro-preview-raw-llm,Find Number,FDA Recalls,0,0
gemini-2-5-pro-preview-raw-llm,Find Number,FDA Recalls,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,Excess Covid Deaths UK 2023,0,0
gemini-2-5-pro-preview-raw-llm,Find Number,Excess Covid Deaths UK 2023,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,EU Gas Storage Capacity,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,EU Gas Storage Capacity,0,0
gemini-2-5-pro-preview-raw-llm,Find Number,Dropbox Teams March 2024,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,Dropbox Teams March 2024,0,0
gemini-2-5-pro-preview-raw-llm,Find Number,DJT Closing Price,0,0
gemini-2-5-pro-preview-raw-llm,Find Number,DJT Closing Price,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,Deepseek H100s,1,1
gemini-2-5-pro-preview-raw-llm,Find Number,Deepseek H100s,0,1
gemini-2-5-pro-preview-raw-llm,Find Number,Cybench Performance,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,Cybench Performance,0,0
gemini-2-5-pro-preview-raw-llm,Find Number,Chip Power Consumption,0,1
gemini-2-5-pro-preview-raw-llm,Find Number,Chip Power Consumption,1,1
gemini-2-5-pro-preview-raw-llm,Find Number,Alternative Meat Market Size,1,0
gemini-2-5-pro-preview-raw-llm,Find Number,Alternative Meat Market Size,0,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,SolarWinds,0,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,SolarWinds,1,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,Social Cost of Phone-Based Scams,1,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,Social Cost of Phone-Based Scams,0,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,Ransomware Payout Increase,0,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,Ransomware Payout Increase,1,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,Phishing Link Clicks Increase,1,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,Phishing Link Clicks Increase,0,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,Global Cost of Cyberattacks,0,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,Global Cost of Cyberattacks,1,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,FTX Stake in Anthropic,0,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,FTX Stake in Anthropic,1,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,Deepfake Increase,0,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,Deepfake Increase,1,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,Cybersecurity Talent Gap,0,1
gemini-2-5-pro-preview-raw-llm,Find Original Source,Cybersecurity Talent Gap,1,1
gemini-2-5-pro-preview-raw-llm,Find Original Source,Cybercrime Losses 2020,0,1
gemini-2-5-pro-preview-raw-llm,Find Original Source,Cybercrime Losses 2020,1,1
gemini-2-5-pro-preview-raw-llm,Find Original Source,ChatGPT Plus Subscribers,1,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,ChatGPT Plus Subscribers,0,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,AI Generated Propaganda,0,0
gemini-2-5-pro-preview-raw-llm,Find Original Source,AI Generated Propaganda,1,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,Schmidhuber's political views,1,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,Schmidhuber's political views,0,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,OpenAI Current Projects,0,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,OpenAI Current Projects,1,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,LLM Environmental Impact,1,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,LLM Environmental Impact,0,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,FrontierMath Difficulty,0,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,FrontierMath Difficulty,1,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,DeepSeek Safety Delays,0,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,DeepSeek Safety Delays,1,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,Chinese Extreme Risk Research,0,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,Chinese Extreme Risk Research,1,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,BAAI Cooperation,0,0.4
gemini-2-5-pro-preview-raw-llm,Gather Evidence,BAAI Cooperation,1,0.4
gemini-2-5-pro-preview-raw-llm,Gather Evidence,AI Research Automation Impact,0,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,AI Research Automation Impact,1,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,AI Forecasting vs Humans,0,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,AI Forecasting vs Humans,1,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,Agent Cybersec Scaffold,0,0
gemini-2-5-pro-preview-raw-llm,Gather Evidence,Agent Cybersec Scaffold,1,0
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Satellite Collisions,0,0.375
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Satellite Collisions,1,0.375
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Pathogen Lab Leaks,1,0.230769230769231
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Pathogen Lab Leaks,0,0.230769230769231
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.857142857142857
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.75
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Notable Cybersecurity Incidents,1,0.555555555555556
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Notable Cybersecurity Incidents,0,0.555555555555556
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Major Dam Failures,0,0.444444444444444
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Major Dam Failures,1,0.430379746835443
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.365853658536585
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.341463414634146
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.421052631578947
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.421052631578947
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Federal Departments Cyber Breach,0,0.928571428571429
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Federal Departments Cyber Breach,1,1
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Cyberoffense Benchmarks,0,0.166666666666667
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Cyberoffense Benchmarks,1,0.166666666666667
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Current AI Models API,0,0.125
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Current AI Models API,1,0
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.634146341463415
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.619047619047619
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,AI Datacenters,0,0
gemini-2-5-pro-preview-raw-llm,Populate Reference Class,AI Datacenters,1,0
gemini-2-5-pro-preview-raw-llm,Validate Claim,US Aid to Ukraine,1,0.957894736842105
gemini-2-5-pro-preview-raw-llm,Validate Claim,US Aid to Ukraine,0,0.957894736842105
gemini-2-5-pro-preview-raw-llm,Validate Claim,USAID Spending on Starlink,1,0.05
gemini-2-5-pro-preview-raw-llm,Validate Claim,USAID Spending on Starlink,0,0.05
gemini-2-5-pro-preview-raw-llm,Validate Claim,Tesla Stockpiles visible from space,1,0.950950950950951
gemini-2-5-pro-preview-raw-llm,Validate Claim,Tesla Stockpiles visible from space,0,0.950950950950951
gemini-2-5-pro-preview-raw-llm,Validate Claim,Tesla Hydrogen Car,1,1
gemini-2-5-pro-preview-raw-llm,Validate Claim,Tesla Hydrogen Car,0,0.98989898989899
gemini-2-5-pro-preview-raw-llm,Validate Claim,Tesla Fatality Rate,0,0.95959595959596
gemini-2-5-pro-preview-raw-llm,Validate Claim,Tesla Fatality Rate,1,0.909090909090909
gemini-2-5-pro-preview-raw-llm,Validate Claim,Scottish Child Poverty Rate,0,0.916666666666667
gemini-2-5-pro-preview-raw-llm,Validate Claim,Scottish Child Poverty Rate,1,0.916666666666667
gemini-2-5-pro-preview-raw-llm,Validate Claim,Rouhani Cabinet PhDs,0,0.0505050505050505
gemini-2-5-pro-preview-raw-llm,Validate Claim,Rouhani Cabinet PhDs,1,0.101010101010101
gemini-2-5-pro-preview-raw-llm,Validate Claim,Mexican Impunity Rate,0,0.2
gemini-2-5-pro-preview-raw-llm,Validate Claim,Mexican Impunity Rate,1,0.1
gemini-2-5-pro-preview-raw-llm,Validate Claim,Medicaid Fraud,1,0.944444444444445
gemini-2-5-pro-preview-raw-llm,Validate Claim,Medicaid Fraud,0,0.944444444444445
gemini-2-5-pro-preview-raw-llm,Validate Claim,Ivanpah Bird Deaths,1,0.835294117647059
gemini-2-5-pro-preview-raw-llm,Validate Claim,Ivanpah Bird Deaths,0,0.882352941176471
gemini-2-5-pro-preview-raw-llm,Validate Claim,Irish Speakers in Northern Ireland,1,0.0833333333333334
gemini-2-5-pro-preview-raw-llm,Validate Claim,Irish Speakers in Northern Ireland,0,0.0833333333333334
gemini-2-5-pro-preview-raw-llm,Validate Claim,ChatGPT Energy Consumption,1,0.5
gemini-2-5-pro-preview-raw-llm,Validate Claim,ChatGPT Energy Consumption,0,0.1
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.727272727272727
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.923076923076923
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0.666666666666667
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0.6
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,1
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.5
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,1
gemini-2-5-pro-preview-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,1
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Trump EOs,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Trump EOs,0,1
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,RCP Polling Bias,1,1
gemini-2-5-pro-preview-react-query-document-text,Derive Number,RCP Polling Bias,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Chess.com Account Closures,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Brazil Rainfall,0,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Brazil Rainfall,1,0
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,1
gemini-2-5-pro-preview-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,IPO Dataset,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,IPO Dataset,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Deepfake Incidents,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Container Transit Times,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Container Transit Times,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Singapore GDP 2023,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Singapore GDP 2023,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Return Not Found Correctly,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Return Not Found Correctly,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Personal Bankruptcies,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Personal Bankruptcies,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Paying Slack Users,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Paying Slack Users,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,IPOs in 2007,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,IPOs in 2007,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Instagram Revenue 2021,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Instagram Revenue 2021,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,GPQA Performance,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,GPQA Performance,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,FTX Stake in Anthropic,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,FTX Stake in Anthropic,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,FDA Recalls,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,FDA Recalls,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Dropbox Teams March 2024,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Dropbox Teams March 2024,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,DJT Closing Price,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,DJT Closing Price,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Deepseek H100s,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Deepseek H100s,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Cybench Performance,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Cybench Performance,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Chip Power Consumption,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Chip Power Consumption,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,SolarWinds,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,SolarWinds,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Deepfake Increase,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Deepfake Increase,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,AI Generated Propaganda,0,0
gemini-2-5-pro-preview-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0.666666666666667
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0.5
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,1
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,1
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0.666666666666667
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.2
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0.2
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gemini-2-5-pro-preview-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.625
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.625
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.230769230769231
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.153846153846154
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.8
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.333333333333333
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.333333333333333
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.555555555555556
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Major Dam Failures,0,0.589473684210526
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Major Dam Failures,1,0.558139534883721
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.390243902439024
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.414634146341463
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.533333333333333
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.705882352941176
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.857142857142857
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,1
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.333333333333333
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.5
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Current AI Models API,0,0
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Current AI Models API,1,0.5
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.564102564102564
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.411764705882353
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.166666666666667
gemini-2-5-pro-preview-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.333333333333333
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,US Aid to Ukraine,1,0.957894736842105
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,US Aid to Ukraine,0,0.957894736842105
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.950950950950951
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.998998998998999
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.98989898989899
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.98989898989899
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.404040404040404
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.808080808080808
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.5
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.5
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.98989898989899
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.95959595959596
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.2
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.2
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Medicaid Fraud,1,0.944444444444445
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444445
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.882352941176471
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.823529411764706
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.333333333333333
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.416666666666667
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.1
gemini-2-5-pro-preview-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.2
gemini-2.5-pro-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.727272727272727
gemini-2.5-pro-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.380952380952381
gemini-2.5-pro-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gemini-2.5-pro-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gemini-2.5-pro-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0.545454545454545
gemini-2.5-pro-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0
gemini-2.5-pro-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0.75
gemini-2.5-pro-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0.75
gemini-2.5-pro-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
gemini-2.5-pro-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0
gemini-2.5-pro-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
gemini-2.5-pro-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.833333333333333
gemini-2.5-pro-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0.833333333333333
gemini-2.5-pro-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,1
gemini-2.5-pro-react-query-document-text,Derive Number,Trump EOs,1,0
gemini-2.5-pro-react-query-document-text,Derive Number,Trump EOs,0,0
gemini-2.5-pro-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gemini-2.5-pro-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gemini-2.5-pro-react-query-document-text,Derive Number,RCP Polling Bias,1,0
gemini-2.5-pro-react-query-document-text,Derive Number,RCP Polling Bias,0,1
gemini-2.5-pro-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gemini-2.5-pro-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gemini-2.5-pro-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gemini-2.5-pro-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gemini-2.5-pro-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gemini-2.5-pro-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gemini-2.5-pro-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,0
gemini-2.5-pro-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,0
gemini-2.5-pro-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gemini-2.5-pro-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
gemini-2.5-pro-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
gemini-2.5-pro-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gemini-2.5-pro-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
gemini-2.5-pro-react-query-document-text,Derive Number,Chess.com Account Closures,1,1
gemini-2.5-pro-react-query-document-text,Derive Number,Brazil Rainfall,0,0
gemini-2.5-pro-react-query-document-text,Derive Number,Brazil Rainfall,1,0
gemini-2.5-pro-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,1
gemini-2.5-pro-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,1
gemini-2.5-pro-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
gemini-2.5-pro-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,0
gemini-2.5-pro-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
gemini-2.5-pro-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
gemini-2.5-pro-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gemini-2.5-pro-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gemini-2.5-pro-react-query-document-text,Find Dataset,IPO Dataset,1,0
gemini-2.5-pro-react-query-document-text,Find Dataset,IPO Dataset,0,0
gemini-2.5-pro-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,1
gemini-2.5-pro-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
gemini-2.5-pro-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
gemini-2.5-pro-react-query-document-text,Find Dataset,Deepfake Incidents,1,0
gemini-2.5-pro-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gemini-2.5-pro-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gemini-2.5-pro-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,1
gemini-2.5-pro-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
gemini-2.5-pro-react-query-document-text,Find Dataset,Container Transit Times,0,0
gemini-2.5-pro-react-query-document-text,Find Dataset,Container Transit Times,1,0
gemini-2.5-pro-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
gemini-2.5-pro-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,0
gemini-2.5-pro-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
gemini-2.5-pro-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gemini-2.5-pro-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,1
gemini-2.5-pro-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,0
gemini-2.5-pro-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gemini-2.5-pro-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gemini-2.5-pro-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
gemini-2.5-pro-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,0
gemini-2.5-pro-react-query-document-text,Find Number,Singapore GDP 2023,0,0
gemini-2.5-pro-react-query-document-text,Find Number,Singapore GDP 2023,1,1
gemini-2.5-pro-react-query-document-text,Find Number,Return Not Found Correctly,0,1
gemini-2.5-pro-react-query-document-text,Find Number,Return Not Found Correctly,1,1
gemini-2.5-pro-react-query-document-text,Find Number,Personal Bankruptcies,0,0
gemini-2.5-pro-react-query-document-text,Find Number,Personal Bankruptcies,1,0
gemini-2.5-pro-react-query-document-text,Find Number,Paying Slack Users,1,1
gemini-2.5-pro-react-query-document-text,Find Number,Paying Slack Users,0,1
gemini-2.5-pro-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
gemini-2.5-pro-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,1
gemini-2.5-pro-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,0
gemini-2.5-pro-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
gemini-2.5-pro-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gemini-2.5-pro-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gemini-2.5-pro-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,0
gemini-2.5-pro-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,0
gemini-2.5-pro-react-query-document-text,Find Number,IPOs in 2007,0,0
gemini-2.5-pro-react-query-document-text,Find Number,IPOs in 2007,1,0
gemini-2.5-pro-react-query-document-text,Find Number,Instagram Revenue 2021,0,1
gemini-2.5-pro-react-query-document-text,Find Number,Instagram Revenue 2021,1,0
gemini-2.5-pro-react-query-document-text,Find Number,GPQA Performance,1,0
gemini-2.5-pro-react-query-document-text,Find Number,GPQA Performance,0,0
gemini-2.5-pro-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
gemini-2.5-pro-react-query-document-text,Find Number,FTX Stake in Anthropic,0,1
gemini-2.5-pro-react-query-document-text,Find Number,FDA Recalls,0,0
gemini-2.5-pro-react-query-document-text,Find Number,FDA Recalls,1,0
gemini-2.5-pro-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gemini-2.5-pro-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
gemini-2.5-pro-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gemini-2.5-pro-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gemini-2.5-pro-react-query-document-text,Find Number,Dropbox Teams March 2024,1,0
gemini-2.5-pro-react-query-document-text,Find Number,Dropbox Teams March 2024,0,0
gemini-2.5-pro-react-query-document-text,Find Number,DJT Closing Price,0,1
gemini-2.5-pro-react-query-document-text,Find Number,DJT Closing Price,1,1
gemini-2.5-pro-react-query-document-text,Find Number,Deepseek H100s,1,1
gemini-2.5-pro-react-query-document-text,Find Number,Deepseek H100s,0,1
gemini-2.5-pro-react-query-document-text,Find Number,Cybench Performance,1,0
gemini-2.5-pro-react-query-document-text,Find Number,Cybench Performance,0,0
gemini-2.5-pro-react-query-document-text,Find Number,Chip Power Consumption,0,1
gemini-2.5-pro-react-query-document-text,Find Number,Chip Power Consumption,1,1
gemini-2.5-pro-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
gemini-2.5-pro-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
gemini-2.5-pro-react-query-document-text,Find Original Source,SolarWinds,0,1
gemini-2.5-pro-react-query-document-text,Find Original Source,SolarWinds,1,1
gemini-2.5-pro-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gemini-2.5-pro-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gemini-2.5-pro-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,1
gemini-2.5-pro-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,0
gemini-2.5-pro-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,1
gemini-2.5-pro-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
gemini-2.5-pro-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
gemini-2.5-pro-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
gemini-2.5-pro-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
gemini-2.5-pro-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
gemini-2.5-pro-react-query-document-text,Find Original Source,Deepfake Increase,0,0
gemini-2.5-pro-react-query-document-text,Find Original Source,Deepfake Increase,1,0
gemini-2.5-pro-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,1
gemini-2.5-pro-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,0
gemini-2.5-pro-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
gemini-2.5-pro-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
gemini-2.5-pro-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gemini-2.5-pro-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,1
gemini-2.5-pro-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gemini-2.5-pro-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gemini-2.5-pro-react-query-document-text,Find Original Source,AI Generated Propaganda,0,0
gemini-2.5-pro-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
gemini-2.5-pro-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gemini-2.5-pro-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0.333333333333333
gemini-2.5-pro-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
gemini-2.5-pro-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
gemini-2.5-pro-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gemini-2.5-pro-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
gemini-2.5-pro-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
gemini-2.5-pro-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
gemini-2.5-pro-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gemini-2.5-pro-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
gemini-2.5-pro-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gemini-2.5-pro-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gemini-2.5-pro-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.2
gemini-2.5-pro-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0.2
gemini-2.5-pro-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gemini-2.5-pro-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gemini-2.5-pro-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gemini-2.5-pro-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gemini-2.5-pro-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gemini-2.5-pro-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.375
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.625
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.153846153846154
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.8
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.4
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.555555555555556
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.555555555555556
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Major Dam Failures,1,0.83969465648855
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Major Dam Failures,0,0.530120481927711
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.219512195121951
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.341463414634146
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.538461538461539
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.518518518518518
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,1
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.785714285714286
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.166666666666667
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.5
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Current AI Models API,1,0
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.666666666666667
gemini-2.5-pro-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.585365853658537
gemini-2.5-pro-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.5
gemini-2.5-pro-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.5
gemini-2.5-pro-react-query-document-text,Validate Claim,US Aid to Ukraine,1,0.957894736842105
gemini-2.5-pro-react-query-document-text,Validate Claim,US Aid to Ukraine,0,0.947368421052632
gemini-2.5-pro-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0
gemini-2.5-pro-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0
gemini-2.5-pro-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.950950950950951
gemini-2.5-pro-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.950950950950951
gemini-2.5-pro-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,1
gemini-2.5-pro-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,1
gemini-2.5-pro-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.95959595959596
gemini-2.5-pro-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.95959595959596
gemini-2.5-pro-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.5
gemini-2.5-pro-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.5
gemini-2.5-pro-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.858585858585859
gemini-2.5-pro-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.909090909090909
gemini-2.5-pro-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.1
gemini-2.5-pro-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
gemini-2.5-pro-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444445
gemini-2.5-pro-react-query-document-text,Validate Claim,Medicaid Fraud,1,0.944444444444445
gemini-2.5-pro-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.882352941176471
gemini-2.5-pro-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.882352941176471
gemini-2.5-pro-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.0833333333333334
gemini-2.5-pro-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.2
gemini-2.5-pro-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.2
gemma-3-raw-llm,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.352941176470588
gemma-3-raw-llm,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.352941176470588
gemma-3-raw-llm,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gemma-3-raw-llm,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gemma-3-raw-llm,Compile Dataset,Special Olympic Medals,0,0
gemma-3-raw-llm,Compile Dataset,Special Olympic Medals,1,0
gemma-3-raw-llm,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
gemma-3-raw-llm,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
gemma-3-raw-llm,Compile Dataset,Reasoning Model API Costs,1,0
gemma-3-raw-llm,Compile Dataset,Reasoning Model API Costs,0,0
gemma-3-raw-llm,Compile Dataset,Cybersecurity Company Financials,1,0.166666666666667
gemma-3-raw-llm,Compile Dataset,Cybersecurity Company Financials,0,1
gemma-3-raw-llm,Compile Dataset,Air Travel Busiest Days,0,0
gemma-3-raw-llm,Compile Dataset,Air Travel Busiest Days,1,0
gemma-3-raw-llm,Derive Number,Trump EOs,1,0
gemma-3-raw-llm,Derive Number,Trump EOs,0,0
gemma-3-raw-llm,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gemma-3-raw-llm,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gemma-3-raw-llm,Derive Number,RCP Polling Bias,1,0
gemma-3-raw-llm,Derive Number,RCP Polling Bias,0,0
gemma-3-raw-llm,Derive Number,Open Model MMLU Lag,0,0
gemma-3-raw-llm,Derive Number,Open Model MMLU Lag,1,0
gemma-3-raw-llm,Derive Number,NZ Whooping Cough Cases,1,0
gemma-3-raw-llm,Derive Number,NZ Whooping Cough Cases,0,0
gemma-3-raw-llm,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gemma-3-raw-llm,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gemma-3-raw-llm,Derive Number,Iveco Emissions Reduction,0,0
gemma-3-raw-llm,Derive Number,Iveco Emissions Reduction,1,0
gemma-3-raw-llm,Derive Number,Highest GDP Per Cow 2023,0,0
gemma-3-raw-llm,Derive Number,Highest GDP Per Cow 2023,1,0
gemma-3-raw-llm,Derive Number,Frontier Tokens Per Param 2024,0,0
gemma-3-raw-llm,Derive Number,Frontier Tokens Per Param 2024,1,0
gemma-3-raw-llm,Derive Number,Chess.com Account Closures,0,0
gemma-3-raw-llm,Derive Number,Chess.com Account Closures,1,0
gemma-3-raw-llm,Derive Number,Brazil Rainfall,0,0
gemma-3-raw-llm,Derive Number,Brazil Rainfall,1,0
gemma-3-raw-llm,Derive Number,Air Travel Thanksgiving 2024,0,0
gemma-3-raw-llm,Derive Number,Air Travel Thanksgiving 2024,1,0
gemma-3-raw-llm,Find Dataset,World Bank GDP Growth Dataset,0,0
gemma-3-raw-llm,Find Dataset,World Bank GDP Growth Dataset,1,0
gemma-3-raw-llm,Find Dataset,Turkey Inflation Rate,1,0
gemma-3-raw-llm,Find Dataset,Turkey Inflation Rate,0,0
gemma-3-raw-llm,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gemma-3-raw-llm,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gemma-3-raw-llm,Find Dataset,IPO Dataset,1,0
gemma-3-raw-llm,Find Dataset,IPO Dataset,0,0
gemma-3-raw-llm,Find Dataset,FDA Recalls Dataset,0,0
gemma-3-raw-llm,Find Dataset,FDA Recalls Dataset,1,0
gemma-3-raw-llm,Find Dataset,Deepfake Incidents,0,0
gemma-3-raw-llm,Find Dataset,Deepfake Incidents,1,0
gemma-3-raw-llm,Find Dataset,Cyber Events Dataset,0,0
gemma-3-raw-llm,Find Dataset,Cyber Events Dataset,1,0
gemma-3-raw-llm,Find Dataset,Cybench First Solve Times Dataset,0,0
gemma-3-raw-llm,Find Dataset,Cybench First Solve Times Dataset,1,0
gemma-3-raw-llm,Find Dataset,Container Transit Times,0,0
gemma-3-raw-llm,Find Dataset,Container Transit Times,1,0
gemma-3-raw-llm,Find Dataset,Chinese Household Savings Rate Dataset,0,0
gemma-3-raw-llm,Find Dataset,Chinese Household Savings Rate Dataset,1,0
gemma-3-raw-llm,Find Dataset,Chinese Disposable Income Dataset,0,0
gemma-3-raw-llm,Find Dataset,Chinese Disposable Income Dataset,1,0
gemma-3-raw-llm,Find Dataset,Chinese AI Labs Dataset,0,0
gemma-3-raw-llm,Find Dataset,Chinese AI Labs Dataset,1,0
gemma-3-raw-llm,Find Number,World Bank GDP Turkmenistan,1,0
gemma-3-raw-llm,Find Number,World Bank GDP Turkmenistan,0,0
gemma-3-raw-llm,Find Number,VW 2022 Emissions Reduction,0,0
gemma-3-raw-llm,Find Number,VW 2022 Emissions Reduction,1,0
gemma-3-raw-llm,Find Number,Singapore GDP 2023,0,0
gemma-3-raw-llm,Find Number,Singapore GDP 2023,1,0
gemma-3-raw-llm,Find Number,Return Not Found Correctly,0,0
gemma-3-raw-llm,Find Number,Return Not Found Correctly,1,0
gemma-3-raw-llm,Find Number,Personal Bankruptcies,0,0
gemma-3-raw-llm,Find Number,Personal Bankruptcies,1,0
gemma-3-raw-llm,Find Number,Paying Slack Users,1,0
gemma-3-raw-llm,Find Number,Paying Slack Users,0,0
gemma-3-raw-llm,Find Number,OpenAI API ARR June 2023,1,0
gemma-3-raw-llm,Find Number,OpenAI API ARR June 2023,0,0
gemma-3-raw-llm,Find Number,Nvidia Drop After Earnings Call,0,0
gemma-3-raw-llm,Find Number,Nvidia Drop After Earnings Call,1,0
gemma-3-raw-llm,Find Number,Lowest Hospitalisation Rate,1,0
gemma-3-raw-llm,Find Number,Lowest Hospitalisation Rate,0,0
gemma-3-raw-llm,Find Number,Iveco 2021 Scope 1 Emissions,0,0
gemma-3-raw-llm,Find Number,Iveco 2021 Scope 1 Emissions,1,0
gemma-3-raw-llm,Find Number,IPOs in 2007,0,0
gemma-3-raw-llm,Find Number,IPOs in 2007,1,0
gemma-3-raw-llm,Find Number,Instagram Revenue 2021,0,0
gemma-3-raw-llm,Find Number,Instagram Revenue 2021,1,0
gemma-3-raw-llm,Find Number,GPQA Performance,1,0
gemma-3-raw-llm,Find Number,GPQA Performance,0,0
gemma-3-raw-llm,Find Number,FTX Stake in Anthropic,1,0
gemma-3-raw-llm,Find Number,FTX Stake in Anthropic,0,0
gemma-3-raw-llm,Find Number,FDA Recalls,0,0
gemma-3-raw-llm,Find Number,FDA Recalls,1,0
gemma-3-raw-llm,Find Number,Excess Covid Deaths UK 2023,0,0
gemma-3-raw-llm,Find Number,Excess Covid Deaths UK 2023,1,0
gemma-3-raw-llm,Find Number,EU Gas Storage Capacity,1,0
gemma-3-raw-llm,Find Number,EU Gas Storage Capacity,0,0
gemma-3-raw-llm,Find Number,Dropbox Teams March 2024,1,0
gemma-3-raw-llm,Find Number,Dropbox Teams March 2024,0,0
gemma-3-raw-llm,Find Number,DJT Closing Price,0,0
gemma-3-raw-llm,Find Number,DJT Closing Price,1,0
gemma-3-raw-llm,Find Number,Deepseek H100s,1,0
gemma-3-raw-llm,Find Number,Deepseek H100s,0,0
gemma-3-raw-llm,Find Number,Cybench Performance,1,0
gemma-3-raw-llm,Find Number,Cybench Performance,0,0
gemma-3-raw-llm,Find Number,Chip Power Consumption,0,1
gemma-3-raw-llm,Find Number,Chip Power Consumption,1,1
gemma-3-raw-llm,Find Number,Alternative Meat Market Size,1,0
gemma-3-raw-llm,Find Number,Alternative Meat Market Size,0,0
gemma-3-raw-llm,Find Original Source,SolarWinds,0,0
gemma-3-raw-llm,Find Original Source,SolarWinds,1,0
gemma-3-raw-llm,Find Original Source,Social Cost of Phone-Based Scams,1,0
gemma-3-raw-llm,Find Original Source,Social Cost of Phone-Based Scams,0,0
gemma-3-raw-llm,Find Original Source,Ransomware Payout Increase,0,0
gemma-3-raw-llm,Find Original Source,Ransomware Payout Increase,1,0
gemma-3-raw-llm,Find Original Source,Phishing Link Clicks Increase,1,0
gemma-3-raw-llm,Find Original Source,Phishing Link Clicks Increase,0,0
gemma-3-raw-llm,Find Original Source,Global Cost of Cyberattacks,0,0
gemma-3-raw-llm,Find Original Source,Global Cost of Cyberattacks,1,0
gemma-3-raw-llm,Find Original Source,FTX Stake in Anthropic,0,0
gemma-3-raw-llm,Find Original Source,FTX Stake in Anthropic,1,0
gemma-3-raw-llm,Find Original Source,Deepfake Increase,0,1
gemma-3-raw-llm,Find Original Source,Deepfake Increase,1,1
gemma-3-raw-llm,Find Original Source,Cybersecurity Talent Gap,0,1
gemma-3-raw-llm,Find Original Source,Cybersecurity Talent Gap,1,1
gemma-3-raw-llm,Find Original Source,Cybercrime Losses 2020,0,0
gemma-3-raw-llm,Find Original Source,Cybercrime Losses 2020,1,0
gemma-3-raw-llm,Find Original Source,ChatGPT Plus Subscribers,1,0
gemma-3-raw-llm,Find Original Source,ChatGPT Plus Subscribers,0,0
gemma-3-raw-llm,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gemma-3-raw-llm,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gemma-3-raw-llm,Find Original Source,AI Generated Propaganda,0,0
gemma-3-raw-llm,Find Original Source,AI Generated Propaganda,1,0
gemma-3-raw-llm,Gather Evidence,Schmidhuber's political views,1,0
gemma-3-raw-llm,Gather Evidence,Schmidhuber's political views,0,0
gemma-3-raw-llm,Gather Evidence,OpenAI Current Projects,0,0
gemma-3-raw-llm,Gather Evidence,OpenAI Current Projects,1,0
gemma-3-raw-llm,Gather Evidence,LLM Environmental Impact,1,0
gemma-3-raw-llm,Gather Evidence,LLM Environmental Impact,0,0
gemma-3-raw-llm,Gather Evidence,FrontierMath Difficulty,0,0
gemma-3-raw-llm,Gather Evidence,FrontierMath Difficulty,1,0
gemma-3-raw-llm,Gather Evidence,DeepSeek Safety Delays,0,0
gemma-3-raw-llm,Gather Evidence,DeepSeek Safety Delays,1,0
gemma-3-raw-llm,Gather Evidence,Chinese Extreme Risk Research,0,0
gemma-3-raw-llm,Gather Evidence,Chinese Extreme Risk Research,1,0
gemma-3-raw-llm,Gather Evidence,BAAI Cooperation,0,0
gemma-3-raw-llm,Gather Evidence,BAAI Cooperation,1,0
gemma-3-raw-llm,Gather Evidence,AI Research Automation Impact,0,0
gemma-3-raw-llm,Gather Evidence,AI Research Automation Impact,1,0
gemma-3-raw-llm,Gather Evidence,AI Forecasting vs Humans,0,0
gemma-3-raw-llm,Gather Evidence,AI Forecasting vs Humans,1,0
gemma-3-raw-llm,Gather Evidence,Agent Cybersec Scaffold,0,0
gemma-3-raw-llm,Gather Evidence,Agent Cybersec Scaffold,1,0
gemma-3-raw-llm,Populate Reference Class,Satellite Collisions,0,0.111111111111111
gemma-3-raw-llm,Populate Reference Class,Satellite Collisions,1,0
gemma-3-raw-llm,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.444444444444444
gemma-3-raw-llm,Populate Reference Class,Nuclear Power Plants Under Construction,0,0
gemma-3-raw-llm,Populate Reference Class,Notable Cybersecurity Incidents,0,0.444444444444444
gemma-3-raw-llm,Populate Reference Class,Notable Cybersecurity Incidents,1,0.555555555555556
gemma-3-raw-llm,Populate Reference Class,Major Dam Failures,1,0.194444444444444
gemma-3-raw-llm,Populate Reference Class,Major Dam Failures,0,0.171428571428571
gemma-3-raw-llm,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.219512195121951
gemma-3-raw-llm,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.219512195121951
gemma-3-raw-llm,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.352941176470588
gemma-3-raw-llm,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.133333333333333
gemma-3-raw-llm,Populate Reference Class,Federal Departments Cyber Breach,0,0.857142857142857
gemma-3-raw-llm,Populate Reference Class,Federal Departments Cyber Breach,1,0.857142857142857
gemma-3-raw-llm,Populate Reference Class,Cyberoffense Benchmarks,0,0
gemma-3-raw-llm,Populate Reference Class,Cyberoffense Benchmarks,1,0
gemma-3-raw-llm,Populate Reference Class,Current AI Models API,0,0
gemma-3-raw-llm,Populate Reference Class,Current AI Models API,1,0
gemma-3-raw-llm,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.484848484848485
gemma-3-raw-llm,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.484848484848485
gemma-3-raw-llm,Populate Reference Class,AI Datacenters,0,0
gemma-3-raw-llm,Populate Reference Class,AI Datacenters,1,0
gemma-3-raw-llm,Validate Claim,US Aid to Ukraine,1,1
gemma-3-raw-llm,Validate Claim,US Aid to Ukraine,0,1
gemma-3-raw-llm,Validate Claim,USAID Spending on Starlink,1,0.05
gemma-3-raw-llm,Validate Claim,USAID Spending on Starlink,0,0.05
gemma-3-raw-llm,Validate Claim,Tesla Stockpiles visible from space,0,0.850850850850851
gemma-3-raw-llm,Validate Claim,Tesla Stockpiles visible from space,1,0.850850850850851
gemma-3-raw-llm,Validate Claim,Tesla Hydrogen Car,0,1
gemma-3-raw-llm,Validate Claim,Tesla Hydrogen Car,1,1
gemma-3-raw-llm,Validate Claim,Tesla Fatality Rate,1,0.656565656565657
gemma-3-raw-llm,Validate Claim,Tesla Fatality Rate,0,0.757575757575758
gemma-3-raw-llm,Validate Claim,Scottish Child Poverty Rate,0,0.0833333333333334
gemma-3-raw-llm,Validate Claim,Scottish Child Poverty Rate,1,0.0833333333333334
gemma-3-raw-llm,Validate Claim,Rouhani Cabinet PhDs,1,0.858585858585859
gemma-3-raw-llm,Validate Claim,Rouhani Cabinet PhDs,0,0.656565656565657
gemma-3-raw-llm,Validate Claim,Mexican Impunity Rate,0,0.7
gemma-3-raw-llm,Validate Claim,Medicaid Fraud,0,0.944444444444444
gemma-3-raw-llm,Validate Claim,Medicaid Fraud,1,0.944444444444445
gemma-3-raw-llm,Validate Claim,Ivanpah Bird Deaths,0,0.941176470588235
gemma-3-raw-llm,Validate Claim,Ivanpah Bird Deaths,1,0.882352941176471
gemma-3-raw-llm,Validate Claim,Irish Speakers in Northern Ireland,1,0.0833333333333334
gemma-3-raw-llm,Validate Claim,Irish Speakers in Northern Ireland,0,0.0833333333333334
gemma-3-raw-llm,Validate Claim,ChatGPT Energy Consumption,0,0.2
gemma-3-raw-llm,Validate Claim,ChatGPT Energy Consumption,1,0.2
gemma-3-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.444444444444444
gemma-3-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.444444444444444
gemma-3-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gemma-3-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,0.333333333333333
gemma-3-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0
gemma-3-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0
gemma-3-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0.333333333333333
gemma-3-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
gemma-3-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
gemma-3-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0.444444444444444
gemma-3-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,0.5
gemma-3-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.5
gemma-3-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0.285714285714286
gemma-3-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0
gemma-3-react-query-document-text,Derive Number,Trump EOs,1,0
gemma-3-react-query-document-text,Derive Number,Trump EOs,0,0
gemma-3-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gemma-3-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gemma-3-react-query-document-text,Derive Number,RCP Polling Bias,1,0
gemma-3-react-query-document-text,Derive Number,RCP Polling Bias,0,0
gemma-3-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gemma-3-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gemma-3-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gemma-3-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gemma-3-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gemma-3-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gemma-3-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
gemma-3-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,0
gemma-3-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gemma-3-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
gemma-3-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
gemma-3-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gemma-3-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
gemma-3-react-query-document-text,Derive Number,Chess.com Account Closures,1,0
gemma-3-react-query-document-text,Derive Number,Brazil Rainfall,0,0
gemma-3-react-query-document-text,Derive Number,Brazil Rainfall,1,0
gemma-3-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
gemma-3-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
gemma-3-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
gemma-3-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,0
gemma-3-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0
gemma-3-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0
gemma-3-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gemma-3-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gemma-3-react-query-document-text,Find Dataset,IPO Dataset,1,0
gemma-3-react-query-document-text,Find Dataset,IPO Dataset,0,0
gemma-3-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
gemma-3-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
gemma-3-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
gemma-3-react-query-document-text,Find Dataset,Deepfake Incidents,1,0
gemma-3-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gemma-3-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gemma-3-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
gemma-3-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
gemma-3-react-query-document-text,Find Dataset,Container Transit Times,0,0
gemma-3-react-query-document-text,Find Dataset,Container Transit Times,1,0
gemma-3-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
gemma-3-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,0
gemma-3-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
gemma-3-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gemma-3-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
gemma-3-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,0
gemma-3-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gemma-3-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gemma-3-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
gemma-3-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
gemma-3-react-query-document-text,Find Number,Singapore GDP 2023,0,0
gemma-3-react-query-document-text,Find Number,Singapore GDP 2023,1,0
gemma-3-react-query-document-text,Find Number,Return Not Found Correctly,0,0
gemma-3-react-query-document-text,Find Number,Return Not Found Correctly,1,1
gemma-3-react-query-document-text,Find Number,Personal Bankruptcies,0,0
gemma-3-react-query-document-text,Find Number,Personal Bankruptcies,1,0
gemma-3-react-query-document-text,Find Number,Paying Slack Users,1,1
gemma-3-react-query-document-text,Find Number,Paying Slack Users,0,0
gemma-3-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
gemma-3-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
gemma-3-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,0
gemma-3-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,0
gemma-3-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gemma-3-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gemma-3-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,0
gemma-3-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
gemma-3-react-query-document-text,Find Number,IPOs in 2007,0,1
gemma-3-react-query-document-text,Find Number,IPOs in 2007,1,0
gemma-3-react-query-document-text,Find Number,Instagram Revenue 2021,0,0
gemma-3-react-query-document-text,Find Number,Instagram Revenue 2021,1,0
gemma-3-react-query-document-text,Find Number,GPQA Performance,1,0
gemma-3-react-query-document-text,Find Number,GPQA Performance,0,0
gemma-3-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
gemma-3-react-query-document-text,Find Number,FTX Stake in Anthropic,0,1
gemma-3-react-query-document-text,Find Number,FDA Recalls,0,0
gemma-3-react-query-document-text,Find Number,FDA Recalls,1,0
gemma-3-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gemma-3-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
gemma-3-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gemma-3-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gemma-3-react-query-document-text,Find Number,Dropbox Teams March 2024,1,0
gemma-3-react-query-document-text,Find Number,Dropbox Teams March 2024,0,0
gemma-3-react-query-document-text,Find Number,DJT Closing Price,0,0
gemma-3-react-query-document-text,Find Number,DJT Closing Price,1,1
gemma-3-react-query-document-text,Find Number,Deepseek H100s,1,0
gemma-3-react-query-document-text,Find Number,Deepseek H100s,0,0
gemma-3-react-query-document-text,Find Number,Cybench Performance,1,0
gemma-3-react-query-document-text,Find Number,Cybench Performance,0,0
gemma-3-react-query-document-text,Find Number,Chip Power Consumption,0,0
gemma-3-react-query-document-text,Find Number,Chip Power Consumption,1,0
gemma-3-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
gemma-3-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
gemma-3-react-query-document-text,Find Original Source,SolarWinds,0,0
gemma-3-react-query-document-text,Find Original Source,SolarWinds,1,0
gemma-3-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gemma-3-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gemma-3-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,0
gemma-3-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,0
gemma-3-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
gemma-3-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
gemma-3-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
gemma-3-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
gemma-3-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
gemma-3-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
gemma-3-react-query-document-text,Find Original Source,Deepfake Increase,0,0
gemma-3-react-query-document-text,Find Original Source,Deepfake Increase,1,0
gemma-3-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,0
gemma-3-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,0
gemma-3-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,0
gemma-3-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
gemma-3-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gemma-3-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
gemma-3-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gemma-3-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gemma-3-react-query-document-text,Find Original Source,AI Generated Propaganda,0,1
gemma-3-react-query-document-text,Find Original Source,AI Generated Propaganda,1,1
gemma-3-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gemma-3-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
gemma-3-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
gemma-3-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
gemma-3-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gemma-3-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
gemma-3-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0.5
gemma-3-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,1
gemma-3-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gemma-3-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
gemma-3-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gemma-3-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gemma-3-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.4
gemma-3-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0.2
gemma-3-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gemma-3-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gemma-3-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gemma-3-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gemma-3-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gemma-3-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
gemma-3-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.153846153846154
gemma-3-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.166666666666667
gemma-3-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.0769230769230769
gemma-3-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0
gemma-3-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,1
gemma-3-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.666666666666667
gemma-3-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0
gemma-3-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.222222222222222
gemma-3-react-query-document-text,Populate Reference Class,Major Dam Failures,0,0
gemma-3-react-query-document-text,Populate Reference Class,Major Dam Failures,1,0.260869565217391
gemma-3-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0
gemma-3-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0
gemma-3-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.166666666666667
gemma-3-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0
gemma-3-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.142857142857143
gemma-3-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0
gemma-3-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0
gemma-3-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0
gemma-3-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.25
gemma-3-react-query-document-text,Populate Reference Class,Current AI Models API,1,0.375
gemma-3-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.206896551724138
gemma-3-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.206896551724138
gemma-3-react-query-document-text,Populate Reference Class,AI Datacenters,0,0
gemma-3-react-query-document-text,Populate Reference Class,AI Datacenters,1,0
gemma-3-react-query-document-text,Validate Claim,US Aid to Ukraine,1,1
gemma-3-react-query-document-text,Validate Claim,US Aid to Ukraine,0,0.157894736842105
gemma-3-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0
gemma-3-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0
gemma-3-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.3003003003003
gemma-3-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.850850850850851
gemma-3-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.95959595959596
gemma-3-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.95959595959596
gemma-3-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.202020202020202
gemma-3-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.404040404040404
gemma-3-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.5
gemma-3-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.666666666666667
gemma-3-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.98989898989899
gemma-3-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.858585858585859
gemma-3-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.5
gemma-3-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
gemma-3-react-query-document-text,Validate Claim,Medicaid Fraud,1,0.944444444444445
gemma-3-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.9
gemma-3-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.882352941176471
gemma-3-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.882352941176471
gemma-3-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.416666666666667
gemma-3-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.0833333333333334
gemma-3-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.3
gemma-3-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.2
gpt-4-0613-raw-llm-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.2
gpt-4-0613-raw-llm-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0
gpt-4-0613-raw-llm-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gpt-4-0613-raw-llm-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gpt-4-0613-raw-llm-query-document-text,Compile Dataset,Special Olympic Medals,0,0
gpt-4-0613-raw-llm-query-document-text,Compile Dataset,Special Olympic Medals,1,0
gpt-4-0613-raw-llm-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
gpt-4-0613-raw-llm-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
gpt-4-0613-raw-llm-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
gpt-4-0613-raw-llm-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0
gpt-4-0613-raw-llm-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
gpt-4-0613-raw-llm-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0
gpt-4-0613-raw-llm-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0
gpt-4-0613-raw-llm-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Trump EOs,1,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Trump EOs,0,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,RCP Polling Bias,1,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,RCP Polling Bias,0,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Iveco Emissions Reduction,0,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Iveco Emissions Reduction,1,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Chess.com Account Closures,0,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Chess.com Account Closures,1,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Brazil Rainfall,0,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Brazil Rainfall,1,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
gpt-4-0613-raw-llm-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Turkey Inflation Rate,1,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Turkey Inflation Rate,0,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,IPO Dataset,1,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,IPO Dataset,0,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Deepfake Incidents,0,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Deepfake Incidents,1,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Container Transit Times,0,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Container Transit Times,1,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
gpt-4-0613-raw-llm-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,VW 2022 Emissions Reduction,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,VW 2022 Emissions Reduction,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Singapore GDP 2023,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Singapore GDP 2023,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Return Not Found Correctly,0,1
gpt-4-0613-raw-llm-query-document-text,Find Number,Return Not Found Correctly,1,1
gpt-4-0613-raw-llm-query-document-text,Find Number,Personal Bankruptcies,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Personal Bankruptcies,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Paying Slack Users,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Paying Slack Users,0,1
gpt-4-0613-raw-llm-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,IPOs in 2007,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,IPOs in 2007,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Instagram Revenue 2021,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Instagram Revenue 2021,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,GPQA Performance,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,GPQA Performance,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,FTX Stake in Anthropic,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,FTX Stake in Anthropic,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,FDA Recalls,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,FDA Recalls,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Dropbox Teams March 2024,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Dropbox Teams March 2024,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,DJT Closing Price,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,DJT Closing Price,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Deepseek H100s,1,1
gpt-4-0613-raw-llm-query-document-text,Find Number,Deepseek H100s,0,1
gpt-4-0613-raw-llm-query-document-text,Find Number,Cybench Performance,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Cybench Performance,0,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Chip Power Consumption,0,1
gpt-4-0613-raw-llm-query-document-text,Find Number,Chip Power Consumption,1,1
gpt-4-0613-raw-llm-query-document-text,Find Number,Alternative Meat Market Size,1,0
gpt-4-0613-raw-llm-query-document-text,Find Number,Alternative Meat Market Size,0,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,SolarWinds,0,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,SolarWinds,1,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,Ransomware Payout Increase,0,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,Ransomware Payout Increase,1,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,Deepfake Increase,0,1
gpt-4-0613-raw-llm-query-document-text,Find Original Source,Deepfake Increase,1,1
gpt-4-0613-raw-llm-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,1
gpt-4-0613-raw-llm-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,1
gpt-4-0613-raw-llm-query-document-text,Find Original Source,Cybercrime Losses 2020,0,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,Cybercrime Losses 2020,1,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,AI Generated Propaganda,0,0
gpt-4-0613-raw-llm-query-document-text,Find Original Source,AI Generated Propaganda,1,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,BAAI Cooperation,0,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,BAAI Cooperation,1,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gpt-4-0613-raw-llm-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Satellite Collisions,0,0.153846153846154
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Satellite Collisions,1,0.166666666666667
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.555555555555556
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.444444444444444
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Major Dam Failures,0,0.15625
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Major Dam Failures,1,0.15625
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.0975609756097561
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0731707317073171
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.333333333333333
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.333333333333333
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,1
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,1
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Current AI Models API,0,0
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Current AI Models API,1,0
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.333333333333333
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.333333333333333
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,AI Datacenters,0,0
gpt-4-0613-raw-llm-query-document-text,Populate Reference Class,AI Datacenters,1,0
gpt-4-0613-raw-llm-query-document-text,Validate Claim,US Aid to Ukraine,1,0.957894736842105
gpt-4-0613-raw-llm-query-document-text,Validate Claim,US Aid to Ukraine,0,0.957894736842105
gpt-4-0613-raw-llm-query-document-text,Validate Claim,USAID Spending on Starlink,1,0
gpt-4-0613-raw-llm-query-document-text,Validate Claim,USAID Spending on Starlink,0,0
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.700700700700701
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.900900900900901
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.808080808080808
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.808080808080808
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.666666666666667
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.666666666666667
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.505050505050505
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.505050505050505
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.8
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.8
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Medicaid Fraud,1,1
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Medicaid Fraud,0,1
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.588235294117647
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.588235294117647
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.166666666666667
gpt-4-0613-raw-llm-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.166666666666667
gpt-4-0613-raw-llm-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.4
gpt-4-0613-raw-llm-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,1
gpt-4-0613-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0
gpt-4-0613-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0
gpt-4-0613-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,0
gpt-4-0613-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0
gpt-4-0613-react-query-document-text,Derive Number,Trump EOs,0,0
gpt-4-0613-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gpt-4-0613-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gpt-4-0613-react-query-document-text,Derive Number,RCP Polling Bias,0,0
gpt-4-0613-react-query-document-text,Derive Number,RCP Polling Bias,1,0
gpt-4-0613-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gpt-4-0613-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gpt-4-0613-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gpt-4-0613-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gpt-4-0613-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gpt-4-0613-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gpt-4-0613-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
gpt-4-0613-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
gpt-4-0613-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
gpt-4-0613-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gpt-4-0613-react-query-document-text,Derive Number,Chess.com Account Closures,1,0
gpt-4-0613-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
gpt-4-0613-react-query-document-text,Derive Number,Brazil Rainfall,1,0
gpt-4-0613-react-query-document-text,Derive Number,Brazil Rainfall,0,0
gpt-4-0613-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
gpt-4-0613-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
gpt-4-0613-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0
gpt-4-0613-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0
gpt-4-0613-react-query-document-text,Find Dataset,IPO Dataset,0,0
gpt-4-0613-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
gpt-4-0613-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
gpt-4-0613-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
gpt-4-0613-react-query-document-text,Find Dataset,Deepfake Incidents,1,0
gpt-4-0613-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gpt-4-0613-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gpt-4-0613-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
gpt-4-0613-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
gpt-4-0613-react-query-document-text,Find Dataset,Container Transit Times,0,0
gpt-4-0613-react-query-document-text,Find Dataset,Container Transit Times,1,0
gpt-4-0613-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
gpt-4-0613-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,0
gpt-4-0613-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gpt-4-0613-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gpt-4-0613-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
gpt-4-0613-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
gpt-4-0613-react-query-document-text,Find Number,Singapore GDP 2023,0,1
gpt-4-0613-react-query-document-text,Find Number,Singapore GDP 2023,1,1
gpt-4-0613-react-query-document-text,Find Number,Return Not Found Correctly,1,1
gpt-4-0613-react-query-document-text,Find Number,Return Not Found Correctly,0,1
gpt-4-0613-react-query-document-text,Find Number,Paying Slack Users,1,0
gpt-4-0613-react-query-document-text,Find Number,Paying Slack Users,0,0
gpt-4-0613-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,1
gpt-4-0613-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
gpt-4-0613-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
gpt-4-0613-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
gpt-4-0613-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
gpt-4-0613-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
gpt-4-0613-react-query-document-text,Find Number,IPOs in 2007,1,0
gpt-4-0613-react-query-document-text,Find Number,IPOs in 2007,0,0
gpt-4-0613-react-query-document-text,Find Number,Instagram Revenue 2021,1,0
gpt-4-0613-react-query-document-text,Find Number,Instagram Revenue 2021,0,0
gpt-4-0613-react-query-document-text,Find Number,GPQA Performance,0,0
gpt-4-0613-react-query-document-text,Find Number,GPQA Performance,1,0
gpt-4-0613-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
gpt-4-0613-react-query-document-text,Find Number,FTX Stake in Anthropic,0,1
gpt-4-0613-react-query-document-text,Find Number,FDA Recalls,0,0
gpt-4-0613-react-query-document-text,Find Number,FDA Recalls,1,0
gpt-4-0613-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gpt-4-0613-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gpt-4-0613-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gpt-4-0613-react-query-document-text,Find Number,Deepseek H100s,1,0
gpt-4-0613-react-query-document-text,Find Number,Deepseek H100s,0,0
gpt-4-0613-react-query-document-text,Find Number,Cybench Performance,1,0
gpt-4-0613-react-query-document-text,Find Number,Cybench Performance,0,0
gpt-4-0613-react-query-document-text,Find Number,Chip Power Consumption,1,0
gpt-4-0613-react-query-document-text,Find Number,Chip Power Consumption,0,0
gpt-4-0613-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
gpt-4-0613-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
gpt-4-0613-react-query-document-text,Find Original Source,SolarWinds,0,0
gpt-4-0613-react-query-document-text,Find Original Source,SolarWinds,1,0
gpt-4-0613-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
gpt-4-0613-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,1
gpt-4-0613-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,1
gpt-4-0613-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,1
gpt-4-0613-react-query-document-text,Find Original Source,Deepfake Increase,0,0
gpt-4-0613-react-query-document-text,Find Original Source,Deepfake Increase,1,0
gpt-4-0613-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,0
gpt-4-0613-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,0
gpt-4-0613-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
gpt-4-0613-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,0
gpt-4-0613-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gpt-4-0613-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
gpt-4-0613-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gpt-4-0613-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gpt-4-0613-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
gpt-4-0613-react-query-document-text,Find Original Source,AI Generated Propaganda,0,0
gpt-4-0613-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
gpt-4-0613-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gpt-4-0613-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0.5
gpt-4-0613-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gpt-4-0613-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0
gpt-4-0613-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gpt-4-0613-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gpt-4-0613-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gpt-4-0613-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gpt-4-0613-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.166666666666667
gpt-4-0613-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0
gpt-4-0613-react-query-document-text,Populate Reference Class,Major Dam Failures,0,0.205882352941176
gpt-4-0613-react-query-document-text,Populate Reference Class,Major Dam Failures,1,0.205882352941176
gpt-4-0613-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0
gpt-4-0613-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.142857142857143
gpt-4-0613-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.428571428571429
gpt-4-0613-react-query-document-text,Populate Reference Class,AI Datacenters,0,0
gpt-4-0613-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.166666666666667
gpt-4-0613-react-query-document-text,Validate Claim,US Aid to Ukraine,0,1
gpt-4-0613-react-query-document-text,Validate Claim,US Aid to Ukraine,1,1
gpt-4-0613-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0
gpt-4-0613-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0
gpt-4-0613-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.800800800800801
gpt-4-0613-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.950950950950951
gpt-4-0613-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,1
gpt-4-0613-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,1
gpt-4-0613-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.303030303030303
gpt-4-0613-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.909090909090909
gpt-4-0613-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.333333333333333
gpt-4-0613-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.166666666666667
gpt-4-0613-react-query-document-text,Validate Claim,Medicaid Fraud,0,1
gpt-4-0613-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.823529411764706
gpt-4-0613-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.941176470588235
gpt-4-0613-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.166666666666667
gpt-4-0613-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.416666666666667
gpt-4-0613-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.4
gpt-4-0613-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0
gpt-4-1-mini-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.6
gpt-4-1-mini-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
gpt-4-1-mini-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gpt-4-1-mini-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gpt-4-1-mini-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0.666666666666667
gpt-4-1-mini-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0.166666666666667
gpt-4-1-mini-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0.6
gpt-4-1-mini-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0.4
gpt-4-1-mini-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
gpt-4-1-mini-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0.125
gpt-4-1-mini-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
gpt-4-1-mini-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,1
gpt-4-1-mini-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0.666666666666667
gpt-4-1-mini-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Trump EOs,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,Trump EOs,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,RCP Polling Bias,0,1
gpt-4-1-mini-react-query-document-text,Derive Number,RCP Polling Bias,1,1
gpt-4-1-mini-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
gpt-4-1-mini-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
gpt-4-1-mini-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,Chess.com Account Closures,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Brazil Rainfall,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,Brazil Rainfall,1,0
gpt-4-1-mini-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
gpt-4-1-mini-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,1
gpt-4-1-mini-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,IPO Dataset,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,IPO Dataset,0,1
gpt-4-1-mini-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Deepfake Incidents,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,1
gpt-4-1-mini-react-query-document-text,Find Dataset,Container Transit Times,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Container Transit Times,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
gpt-4-1-mini-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,1
gpt-4-1-mini-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,1
gpt-4-1-mini-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gpt-4-1-mini-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gpt-4-1-mini-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
gpt-4-1-mini-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
gpt-4-1-mini-react-query-document-text,Find Number,Singapore GDP 2023,0,1
gpt-4-1-mini-react-query-document-text,Find Number,Singapore GDP 2023,1,1
gpt-4-1-mini-react-query-document-text,Find Number,Return Not Found Correctly,1,1
gpt-4-1-mini-react-query-document-text,Find Number,Return Not Found Correctly,0,1
gpt-4-1-mini-react-query-document-text,Find Number,Personal Bankruptcies,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Personal Bankruptcies,0,0
gpt-4-1-mini-react-query-document-text,Find Number,Paying Slack Users,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Paying Slack Users,0,0
gpt-4-1-mini-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
gpt-4-1-mini-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,1
gpt-4-1-mini-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
gpt-4-1-mini-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
gpt-4-1-mini-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gpt-4-1-mini-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
gpt-4-1-mini-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
gpt-4-1-mini-react-query-document-text,Find Number,IPOs in 2007,0,0
gpt-4-1-mini-react-query-document-text,Find Number,IPOs in 2007,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Instagram Revenue 2021,1,1
gpt-4-1-mini-react-query-document-text,Find Number,Instagram Revenue 2021,0,0
gpt-4-1-mini-react-query-document-text,Find Number,GPQA Performance,1,0
gpt-4-1-mini-react-query-document-text,Find Number,GPQA Performance,0,0
gpt-4-1-mini-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
gpt-4-1-mini-react-query-document-text,Find Number,FTX Stake in Anthropic,0,0
gpt-4-1-mini-react-query-document-text,Find Number,FDA Recalls,0,0
gpt-4-1-mini-react-query-document-text,Find Number,FDA Recalls,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gpt-4-1-mini-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gpt-4-1-mini-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gpt-4-1-mini-react-query-document-text,Find Number,Dropbox Teams March 2024,1,1
gpt-4-1-mini-react-query-document-text,Find Number,Dropbox Teams March 2024,0,0
gpt-4-1-mini-react-query-document-text,Find Number,DJT Closing Price,1,0
gpt-4-1-mini-react-query-document-text,Find Number,DJT Closing Price,0,0
gpt-4-1-mini-react-query-document-text,Find Number,Deepseek H100s,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Deepseek H100s,0,0
gpt-4-1-mini-react-query-document-text,Find Number,Cybench Performance,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Cybench Performance,0,0
gpt-4-1-mini-react-query-document-text,Find Number,Chip Power Consumption,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Chip Power Consumption,0,1
gpt-4-1-mini-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
gpt-4-1-mini-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,SolarWinds,0,1
gpt-4-1-mini-react-query-document-text,Find Original Source,SolarWinds,1,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,1
gpt-4-1-mini-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,1
gpt-4-1-mini-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
gpt-4-1-mini-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,1
gpt-4-1-mini-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,1
gpt-4-1-mini-react-query-document-text,Find Original Source,Deepfake Increase,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Deepfake Increase,1,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,1
gpt-4-1-mini-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
gpt-4-1-mini-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,0
gpt-4-1-mini-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gpt-4-1-mini-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,1
gpt-4-1-mini-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gpt-4-1-mini-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,AI Generated Propaganda,0,0
gpt-4-1-mini-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0.333333333333333
gpt-4-1-mini-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0.666666666666667
gpt-4-1-mini-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0.5
gpt-4-1-mini-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0.5
gpt-4-1-mini-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.2
gpt-4-1-mini-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0.2
gpt-4-1-mini-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gpt-4-1-mini-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.166666666666667
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.307692307692308
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.0769230769230769
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.307692307692308
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.571428571428572
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.333333333333333
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.222222222222222
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.333333333333333
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Major Dam Failures,0,0.328767123287671
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Major Dam Failures,1,0.260869565217391
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.0731707317073171
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0487804878048781
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.5
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.533333333333333
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.571428571428571
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.5
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.333333333333333
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.5
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.5
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Current AI Models API,1,0.5
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.424242424242424
gpt-4-1-mini-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.32258064516129
gpt-4-1-mini-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.333333333333333
gpt-4-1-mini-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.333333333333333
gpt-4-1-mini-react-query-document-text,Validate Claim,US Aid to Ukraine,1,0.947368421052632
gpt-4-1-mini-react-query-document-text,Validate Claim,US Aid to Ukraine,0,1
gpt-4-1-mini-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.1
gpt-4-1-mini-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.6
gpt-4-1-mini-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.4004004004004
gpt-4-1-mini-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.1001001001001
gpt-4-1-mini-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.95959595959596
gpt-4-1-mini-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.95959595959596
gpt-4-1-mini-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.151515151515151
gpt-4-1-mini-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.404040404040404
gpt-4-1-mini-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.833333333333333
gpt-4-1-mini-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.166666666666667
gpt-4-1-mini-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.909090909090909
gpt-4-1-mini-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.909090909090909
gpt-4-1-mini-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.1
gpt-4-1-mini-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
gpt-4-1-mini-react-query-document-text,Validate Claim,Medicaid Fraud,1,0.944444444444445
gpt-4-1-mini-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444445
gpt-4-1-mini-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.941176470588235
gpt-4-1-mini-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.941176470588235
gpt-4-1-mini-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.5
gpt-4-1-mini-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.5
gpt-4-1-mini-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.3
gpt-4-1-mini-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.1
gpt-4-1-raw-llm,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.666666666666667
gpt-4-1-raw-llm,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.666666666666667
gpt-4-1-raw-llm,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gpt-4-1-raw-llm,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gpt-4-1-raw-llm,Compile Dataset,Special Olympic Medals,0,0
gpt-4-1-raw-llm,Compile Dataset,Special Olympic Medals,1,0
gpt-4-1-raw-llm,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
gpt-4-1-raw-llm,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
gpt-4-1-raw-llm,Compile Dataset,Reasoning Model API Costs,1,0
gpt-4-1-raw-llm,Compile Dataset,Reasoning Model API Costs,0,0
gpt-4-1-raw-llm,Compile Dataset,Cybersecurity Company Financials,1,0.333333333333333
gpt-4-1-raw-llm,Compile Dataset,Cybersecurity Company Financials,0,1
gpt-4-1-raw-llm,Compile Dataset,Air Travel Busiest Days,0,0
gpt-4-1-raw-llm,Compile Dataset,Air Travel Busiest Days,1,0
gpt-4-1-raw-llm,Derive Number,Trump EOs,1,0
gpt-4-1-raw-llm,Derive Number,Trump EOs,0,0
gpt-4-1-raw-llm,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gpt-4-1-raw-llm,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gpt-4-1-raw-llm,Derive Number,RCP Polling Bias,1,0
gpt-4-1-raw-llm,Derive Number,RCP Polling Bias,0,0
gpt-4-1-raw-llm,Derive Number,Open Model MMLU Lag,0,0
gpt-4-1-raw-llm,Derive Number,Open Model MMLU Lag,1,0
gpt-4-1-raw-llm,Derive Number,NZ Whooping Cough Cases,1,0
gpt-4-1-raw-llm,Derive Number,NZ Whooping Cough Cases,0,0
gpt-4-1-raw-llm,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gpt-4-1-raw-llm,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gpt-4-1-raw-llm,Derive Number,Iveco Emissions Reduction,0,0
gpt-4-1-raw-llm,Derive Number,Iveco Emissions Reduction,1,0
gpt-4-1-raw-llm,Derive Number,Highest GDP Per Cow 2023,0,0
gpt-4-1-raw-llm,Derive Number,Highest GDP Per Cow 2023,1,0
gpt-4-1-raw-llm,Derive Number,Frontier Tokens Per Param 2024,0,0
gpt-4-1-raw-llm,Derive Number,Frontier Tokens Per Param 2024,1,0
gpt-4-1-raw-llm,Derive Number,Chess.com Account Closures,0,0
gpt-4-1-raw-llm,Derive Number,Chess.com Account Closures,1,0
gpt-4-1-raw-llm,Derive Number,Brazil Rainfall,0,0
gpt-4-1-raw-llm,Derive Number,Brazil Rainfall,1,0
gpt-4-1-raw-llm,Derive Number,Air Travel Thanksgiving 2024,0,0
gpt-4-1-raw-llm,Derive Number,Air Travel Thanksgiving 2024,1,0
gpt-4-1-raw-llm,Find Dataset,World Bank GDP Growth Dataset,0,0
gpt-4-1-raw-llm,Find Dataset,World Bank GDP Growth Dataset,1,0
gpt-4-1-raw-llm,Find Dataset,Turkey Inflation Rate,1,0
gpt-4-1-raw-llm,Find Dataset,Turkey Inflation Rate,0,0
gpt-4-1-raw-llm,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gpt-4-1-raw-llm,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gpt-4-1-raw-llm,Find Dataset,IPO Dataset,1,0
gpt-4-1-raw-llm,Find Dataset,IPO Dataset,0,0
gpt-4-1-raw-llm,Find Dataset,FDA Recalls Dataset,0,1
gpt-4-1-raw-llm,Find Dataset,FDA Recalls Dataset,1,1
gpt-4-1-raw-llm,Find Dataset,Deepfake Incidents,0,0
gpt-4-1-raw-llm,Find Dataset,Deepfake Incidents,1,0
gpt-4-1-raw-llm,Find Dataset,Cyber Events Dataset,0,0
gpt-4-1-raw-llm,Find Dataset,Cyber Events Dataset,1,0
gpt-4-1-raw-llm,Find Dataset,Cybench First Solve Times Dataset,0,0
gpt-4-1-raw-llm,Find Dataset,Cybench First Solve Times Dataset,1,0
gpt-4-1-raw-llm,Find Dataset,Container Transit Times,0,0
gpt-4-1-raw-llm,Find Dataset,Container Transit Times,1,0
gpt-4-1-raw-llm,Find Dataset,Chinese Household Savings Rate Dataset,0,0
gpt-4-1-raw-llm,Find Dataset,Chinese Household Savings Rate Dataset,1,0
gpt-4-1-raw-llm,Find Dataset,Chinese Disposable Income Dataset,0,0
gpt-4-1-raw-llm,Find Dataset,Chinese Disposable Income Dataset,1,0
gpt-4-1-raw-llm,Find Dataset,Chinese AI Labs Dataset,0,0
gpt-4-1-raw-llm,Find Dataset,Chinese AI Labs Dataset,1,0
gpt-4-1-raw-llm,Find Number,World Bank GDP Turkmenistan,1,0
gpt-4-1-raw-llm,Find Number,World Bank GDP Turkmenistan,0,0
gpt-4-1-raw-llm,Find Number,VW 2022 Emissions Reduction,0,0
gpt-4-1-raw-llm,Find Number,VW 2022 Emissions Reduction,1,0
gpt-4-1-raw-llm,Find Number,Singapore GDP 2023,0,0
gpt-4-1-raw-llm,Find Number,Singapore GDP 2023,1,0
gpt-4-1-raw-llm,Find Number,Return Not Found Correctly,0,1
gpt-4-1-raw-llm,Find Number,Return Not Found Correctly,1,1
gpt-4-1-raw-llm,Find Number,Personal Bankruptcies,0,0
gpt-4-1-raw-llm,Find Number,Personal Bankruptcies,1,0
gpt-4-1-raw-llm,Find Number,Paying Slack Users,1,0
gpt-4-1-raw-llm,Find Number,Paying Slack Users,0,0
gpt-4-1-raw-llm,Find Number,OpenAI API ARR June 2023,1,0
gpt-4-1-raw-llm,Find Number,OpenAI API ARR June 2023,0,0
gpt-4-1-raw-llm,Find Number,Nvidia Drop After Earnings Call,0,0
gpt-4-1-raw-llm,Find Number,Nvidia Drop After Earnings Call,1,0
gpt-4-1-raw-llm,Find Number,Lowest Hospitalisation Rate,1,0
gpt-4-1-raw-llm,Find Number,Lowest Hospitalisation Rate,0,0
gpt-4-1-raw-llm,Find Number,Iveco 2021 Scope 1 Emissions,0,0
gpt-4-1-raw-llm,Find Number,Iveco 2021 Scope 1 Emissions,1,0
gpt-4-1-raw-llm,Find Number,IPOs in 2007,0,1
gpt-4-1-raw-llm,Find Number,IPOs in 2007,1,1
gpt-4-1-raw-llm,Find Number,Instagram Revenue 2021,0,0
gpt-4-1-raw-llm,Find Number,Instagram Revenue 2021,1,0
gpt-4-1-raw-llm,Find Number,GPQA Performance,1,0
gpt-4-1-raw-llm,Find Number,GPQA Performance,0,0
gpt-4-1-raw-llm,Find Number,FTX Stake in Anthropic,1,1
gpt-4-1-raw-llm,Find Number,FTX Stake in Anthropic,0,1
gpt-4-1-raw-llm,Find Number,FDA Recalls,0,0
gpt-4-1-raw-llm,Find Number,FDA Recalls,1,0
gpt-4-1-raw-llm,Find Number,Excess Covid Deaths UK 2023,0,0
gpt-4-1-raw-llm,Find Number,Excess Covid Deaths UK 2023,1,0
gpt-4-1-raw-llm,Find Number,EU Gas Storage Capacity,1,0
gpt-4-1-raw-llm,Find Number,EU Gas Storage Capacity,0,0
gpt-4-1-raw-llm,Find Number,Dropbox Teams March 2024,1,0
gpt-4-1-raw-llm,Find Number,Dropbox Teams March 2024,0,0
gpt-4-1-raw-llm,Find Number,DJT Closing Price,0,0
gpt-4-1-raw-llm,Find Number,DJT Closing Price,1,0
gpt-4-1-raw-llm,Find Number,Deepseek H100s,1,0
gpt-4-1-raw-llm,Find Number,Deepseek H100s,0,0
gpt-4-1-raw-llm,Find Number,Cybench Performance,1,0
gpt-4-1-raw-llm,Find Number,Cybench Performance,0,0
gpt-4-1-raw-llm,Find Number,Chip Power Consumption,0,1
gpt-4-1-raw-llm,Find Number,Chip Power Consumption,1,1
gpt-4-1-raw-llm,Find Number,Alternative Meat Market Size,1,0
gpt-4-1-raw-llm,Find Number,Alternative Meat Market Size,0,0
gpt-4-1-raw-llm,Find Original Source,SolarWinds,0,0
gpt-4-1-raw-llm,Find Original Source,SolarWinds,1,0
gpt-4-1-raw-llm,Find Original Source,Social Cost of Phone-Based Scams,1,0
gpt-4-1-raw-llm,Find Original Source,Social Cost of Phone-Based Scams,0,0
gpt-4-1-raw-llm,Find Original Source,Ransomware Payout Increase,0,0
gpt-4-1-raw-llm,Find Original Source,Ransomware Payout Increase,1,0
gpt-4-1-raw-llm,Find Original Source,Phishing Link Clicks Increase,1,0
gpt-4-1-raw-llm,Find Original Source,Phishing Link Clicks Increase,0,0
gpt-4-1-raw-llm,Find Original Source,Global Cost of Cyberattacks,0,0
gpt-4-1-raw-llm,Find Original Source,Global Cost of Cyberattacks,1,0
gpt-4-1-raw-llm,Find Original Source,FTX Stake in Anthropic,0,0
gpt-4-1-raw-llm,Find Original Source,FTX Stake in Anthropic,1,0
gpt-4-1-raw-llm,Find Original Source,Deepfake Increase,0,0
gpt-4-1-raw-llm,Find Original Source,Deepfake Increase,1,0
gpt-4-1-raw-llm,Find Original Source,Cybersecurity Talent Gap,0,1
gpt-4-1-raw-llm,Find Original Source,Cybersecurity Talent Gap,1,1
gpt-4-1-raw-llm,Find Original Source,Cybercrime Losses 2020,0,1
gpt-4-1-raw-llm,Find Original Source,Cybercrime Losses 2020,1,1
gpt-4-1-raw-llm,Find Original Source,ChatGPT Plus Subscribers,1,0
gpt-4-1-raw-llm,Find Original Source,ChatGPT Plus Subscribers,0,0
gpt-4-1-raw-llm,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gpt-4-1-raw-llm,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gpt-4-1-raw-llm,Find Original Source,AI Generated Propaganda,0,0
gpt-4-1-raw-llm,Find Original Source,AI Generated Propaganda,1,0
gpt-4-1-raw-llm,Gather Evidence,Schmidhuber's political views,1,0
gpt-4-1-raw-llm,Gather Evidence,Schmidhuber's political views,0,0
gpt-4-1-raw-llm,Gather Evidence,OpenAI Current Projects,0,0
gpt-4-1-raw-llm,Gather Evidence,OpenAI Current Projects,1,0
gpt-4-1-raw-llm,Gather Evidence,LLM Environmental Impact,1,0
gpt-4-1-raw-llm,Gather Evidence,LLM Environmental Impact,0,0
gpt-4-1-raw-llm,Gather Evidence,FrontierMath Difficulty,0,0
gpt-4-1-raw-llm,Gather Evidence,FrontierMath Difficulty,1,0
gpt-4-1-raw-llm,Gather Evidence,DeepSeek Safety Delays,0,0
gpt-4-1-raw-llm,Gather Evidence,DeepSeek Safety Delays,1,0
gpt-4-1-raw-llm,Gather Evidence,Chinese Extreme Risk Research,0,0
gpt-4-1-raw-llm,Gather Evidence,Chinese Extreme Risk Research,1,0
gpt-4-1-raw-llm,Gather Evidence,BAAI Cooperation,0,0
gpt-4-1-raw-llm,Gather Evidence,BAAI Cooperation,1,0
gpt-4-1-raw-llm,Gather Evidence,AI Research Automation Impact,0,0
gpt-4-1-raw-llm,Gather Evidence,AI Research Automation Impact,1,0
gpt-4-1-raw-llm,Gather Evidence,AI Forecasting vs Humans,0,0
gpt-4-1-raw-llm,Gather Evidence,AI Forecasting vs Humans,1,0
gpt-4-1-raw-llm,Gather Evidence,Agent Cybersec Scaffold,0,0
gpt-4-1-raw-llm,Gather Evidence,Agent Cybersec Scaffold,1,0
gpt-4-1-raw-llm,Populate Reference Class,Satellite Collisions,0,0.166666666666667
gpt-4-1-raw-llm,Populate Reference Class,Satellite Collisions,1,0.166666666666667
gpt-4-1-raw-llm,Populate Reference Class,Pathogen Lab Leaks,1,0.153846153846154
gpt-4-1-raw-llm,Populate Reference Class,Pathogen Lab Leaks,0,0.230769230769231
gpt-4-1-raw-llm,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.571428571428572
gpt-4-1-raw-llm,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.666666666666667
gpt-4-1-raw-llm,Populate Reference Class,Notable Cybersecurity Incidents,1,0.666666666666667
gpt-4-1-raw-llm,Populate Reference Class,Notable Cybersecurity Incidents,0,0.666666666666667
gpt-4-1-raw-llm,Populate Reference Class,Major Dam Failures,0,0.260869565217391
gpt-4-1-raw-llm,Populate Reference Class,Major Dam Failures,1,0.305555555555556
gpt-4-1-raw-llm,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.0975609756097561
gpt-4-1-raw-llm,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0975609756097561
gpt-4-1-raw-llm,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.142857142857143
gpt-4-1-raw-llm,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0
gpt-4-1-raw-llm,Populate Reference Class,Federal Departments Cyber Breach,0,0.928571428571429
gpt-4-1-raw-llm,Populate Reference Class,Federal Departments Cyber Breach,1,0.928571428571429
gpt-4-1-raw-llm,Populate Reference Class,Cyberoffense Benchmarks,0,0
gpt-4-1-raw-llm,Populate Reference Class,Cyberoffense Benchmarks,1,0
gpt-4-1-raw-llm,Populate Reference Class,Current AI Models API,0,0
gpt-4-1-raw-llm,Populate Reference Class,Current AI Models API,1,0
gpt-4-1-raw-llm,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.514285714285714
gpt-4-1-raw-llm,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.424242424242424
gpt-4-1-raw-llm,Populate Reference Class,AI Datacenters,0,0
gpt-4-1-raw-llm,Populate Reference Class,AI Datacenters,1,0
gpt-4-1-raw-llm,Validate Claim,US Aid to Ukraine,1,1
gpt-4-1-raw-llm,Validate Claim,US Aid to Ukraine,0,0.957894736842105
gpt-4-1-raw-llm,Validate Claim,USAID Spending on Starlink,1,0.02
gpt-4-1-raw-llm,Validate Claim,USAID Spending on Starlink,0,0.02
gpt-4-1-raw-llm,Validate Claim,Tesla Stockpiles visible from space,1,0.950950950950951
gpt-4-1-raw-llm,Validate Claim,Tesla Stockpiles visible from space,0,0.950950950950951
gpt-4-1-raw-llm,Validate Claim,Tesla Hydrogen Car,1,1
gpt-4-1-raw-llm,Validate Claim,Tesla Hydrogen Car,0,1
gpt-4-1-raw-llm,Validate Claim,Tesla Fatality Rate,0,0.95959595959596
gpt-4-1-raw-llm,Validate Claim,Tesla Fatality Rate,1,0.95959595959596
gpt-4-1-raw-llm,Validate Claim,Scottish Child Poverty Rate,0,0.0833333333333334
gpt-4-1-raw-llm,Validate Claim,Scottish Child Poverty Rate,1,0.0833333333333334
gpt-4-1-raw-llm,Validate Claim,Rouhani Cabinet PhDs,0,0.858585858585859
gpt-4-1-raw-llm,Validate Claim,Rouhani Cabinet PhDs,1,0.909090909090909
gpt-4-1-raw-llm,Validate Claim,Mexican Impunity Rate,0,0.2
gpt-4-1-raw-llm,Validate Claim,Mexican Impunity Rate,1,0.3
gpt-4-1-raw-llm,Validate Claim,Medicaid Fraud,1,0.911111111111111
gpt-4-1-raw-llm,Validate Claim,Medicaid Fraud,0,0.911111111111111
gpt-4-1-raw-llm,Validate Claim,Ivanpah Bird Deaths,1,0.847058823529412
gpt-4-1-raw-llm,Validate Claim,Ivanpah Bird Deaths,0,0.847058823529412
gpt-4-1-raw-llm,Validate Claim,Irish Speakers in Northern Ireland,1,0.0833333333333334
gpt-4-1-raw-llm,Validate Claim,Irish Speakers in Northern Ireland,0,0.0333333333333333
gpt-4-1-raw-llm,Validate Claim,ChatGPT Energy Consumption,1,0.8
gpt-4-1-raw-llm,Validate Claim,ChatGPT Energy Consumption,0,0.4
gpt-4-1-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.727272727272727
gpt-4-1-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
gpt-4-1-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gpt-4-1-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gpt-4-1-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0.333333333333333
gpt-4-1-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0.666666666666667
gpt-4-1-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0.4
gpt-4-1-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0.4
gpt-4-1-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0.375
gpt-4-1-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0.266666666666667
gpt-4-1-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,0.5
gpt-4-1-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.666666666666667
gpt-4-1-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0.833333333333333
gpt-4-1-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0.5
gpt-4-1-react-query-document-text,Derive Number,Trump EOs,1,0
gpt-4-1-react-query-document-text,Derive Number,Trump EOs,0,0
gpt-4-1-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gpt-4-1-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gpt-4-1-react-query-document-text,Derive Number,RCP Polling Bias,1,1
gpt-4-1-react-query-document-text,Derive Number,RCP Polling Bias,0,1
gpt-4-1-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gpt-4-1-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gpt-4-1-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gpt-4-1-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gpt-4-1-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gpt-4-1-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gpt-4-1-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
gpt-4-1-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
gpt-4-1-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gpt-4-1-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
gpt-4-1-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
gpt-4-1-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gpt-4-1-react-query-document-text,Derive Number,Chess.com Account Closures,0,1
gpt-4-1-react-query-document-text,Derive Number,Chess.com Account Closures,1,0
gpt-4-1-react-query-document-text,Derive Number,Brazil Rainfall,0,0
gpt-4-1-react-query-document-text,Derive Number,Brazil Rainfall,1,0
gpt-4-1-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,1
gpt-4-1-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
gpt-4-1-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
gpt-4-1-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,1
gpt-4-1-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
gpt-4-1-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0
gpt-4-1-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gpt-4-1-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gpt-4-1-react-query-document-text,Find Dataset,IPO Dataset,1,0
gpt-4-1-react-query-document-text,Find Dataset,IPO Dataset,0,0
gpt-4-1-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
gpt-4-1-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
gpt-4-1-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
gpt-4-1-react-query-document-text,Find Dataset,Deepfake Incidents,1,0
gpt-4-1-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gpt-4-1-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gpt-4-1-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
gpt-4-1-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
gpt-4-1-react-query-document-text,Find Dataset,Container Transit Times,0,0
gpt-4-1-react-query-document-text,Find Dataset,Container Transit Times,1,0
gpt-4-1-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
gpt-4-1-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,1
gpt-4-1-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
gpt-4-1-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gpt-4-1-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,1
gpt-4-1-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,1
gpt-4-1-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gpt-4-1-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gpt-4-1-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
gpt-4-1-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
gpt-4-1-react-query-document-text,Find Number,Singapore GDP 2023,0,0
gpt-4-1-react-query-document-text,Find Number,Singapore GDP 2023,1,0
gpt-4-1-react-query-document-text,Find Number,Return Not Found Correctly,0,1
gpt-4-1-react-query-document-text,Find Number,Return Not Found Correctly,1,1
gpt-4-1-react-query-document-text,Find Number,Personal Bankruptcies,0,0
gpt-4-1-react-query-document-text,Find Number,Personal Bankruptcies,1,1
gpt-4-1-react-query-document-text,Find Number,Paying Slack Users,1,1
gpt-4-1-react-query-document-text,Find Number,Paying Slack Users,0,0
gpt-4-1-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,1
gpt-4-1-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,1
gpt-4-1-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,0
gpt-4-1-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
gpt-4-1-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gpt-4-1-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gpt-4-1-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
gpt-4-1-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
gpt-4-1-react-query-document-text,Find Number,IPOs in 2007,0,0
gpt-4-1-react-query-document-text,Find Number,IPOs in 2007,1,0
gpt-4-1-react-query-document-text,Find Number,Instagram Revenue 2021,0,1
gpt-4-1-react-query-document-text,Find Number,Instagram Revenue 2021,1,0
gpt-4-1-react-query-document-text,Find Number,GPQA Performance,1,0
gpt-4-1-react-query-document-text,Find Number,GPQA Performance,0,0
gpt-4-1-react-query-document-text,Find Number,FTX Stake in Anthropic,1,0
gpt-4-1-react-query-document-text,Find Number,FTX Stake in Anthropic,0,0
gpt-4-1-react-query-document-text,Find Number,FDA Recalls,0,0
gpt-4-1-react-query-document-text,Find Number,FDA Recalls,1,0
gpt-4-1-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gpt-4-1-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
gpt-4-1-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gpt-4-1-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gpt-4-1-react-query-document-text,Find Number,Dropbox Teams March 2024,1,1
gpt-4-1-react-query-document-text,Find Number,Dropbox Teams March 2024,0,0
gpt-4-1-react-query-document-text,Find Number,DJT Closing Price,0,1
gpt-4-1-react-query-document-text,Find Number,DJT Closing Price,1,1
gpt-4-1-react-query-document-text,Find Number,Deepseek H100s,1,1
gpt-4-1-react-query-document-text,Find Number,Deepseek H100s,0,1
gpt-4-1-react-query-document-text,Find Number,Cybench Performance,1,0
gpt-4-1-react-query-document-text,Find Number,Cybench Performance,0,0
gpt-4-1-react-query-document-text,Find Number,Chip Power Consumption,0,0
gpt-4-1-react-query-document-text,Find Number,Chip Power Consumption,1,1
gpt-4-1-react-query-document-text,Find Number,Alternative Meat Market Size,1,1
gpt-4-1-react-query-document-text,Find Number,Alternative Meat Market Size,0,1
gpt-4-1-react-query-document-text,Find Original Source,SolarWinds,0,1
gpt-4-1-react-query-document-text,Find Original Source,SolarWinds,1,1
gpt-4-1-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gpt-4-1-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gpt-4-1-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,1
gpt-4-1-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,1
gpt-4-1-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
gpt-4-1-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
gpt-4-1-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
gpt-4-1-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
gpt-4-1-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,1
gpt-4-1-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,1
gpt-4-1-react-query-document-text,Find Original Source,Deepfake Increase,0,0
gpt-4-1-react-query-document-text,Find Original Source,Deepfake Increase,1,0
gpt-4-1-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,1
gpt-4-1-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,1
gpt-4-1-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
gpt-4-1-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,0
gpt-4-1-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gpt-4-1-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
gpt-4-1-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gpt-4-1-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gpt-4-1-react-query-document-text,Find Original Source,AI Generated Propaganda,0,0
gpt-4-1-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
gpt-4-1-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gpt-4-1-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0.333333333333333
gpt-4-1-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0.333333333333333
gpt-4-1-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0.333333333333333
gpt-4-1-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0.333333333333333
gpt-4-1-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0.333333333333333
gpt-4-1-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,1
gpt-4-1-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,1
gpt-4-1-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,1
gpt-4-1-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,1
gpt-4-1-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gpt-4-1-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gpt-4-1-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.4
gpt-4-1-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0.2
gpt-4-1-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gpt-4-1-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gpt-4-1-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gpt-4-1-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gpt-4-1-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gpt-4-1-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
gpt-4-1-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.625
gpt-4-1-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.166666666666667
gpt-4-1-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.230769230769231
gpt-4-1-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.230769230769231
gpt-4-1-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.444444444444444
gpt-4-1-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.666666666666667
gpt-4-1-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.555555555555556
gpt-4-1-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.555555555555556
gpt-4-1-react-query-document-text,Populate Reference Class,Major Dam Failures,0,0.620689655172414
gpt-4-1-react-query-document-text,Populate Reference Class,Major Dam Failures,1,0.260869565217391
gpt-4-1-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.0731707317073171
gpt-4-1-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0975609756097561
gpt-4-1-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.705882352941176
gpt-4-1-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.428571428571429
gpt-4-1-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.857142857142857
gpt-4-1-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.785714285714286
gpt-4-1-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.333333333333333
gpt-4-1-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.5
gpt-4-1-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.625
gpt-4-1-react-query-document-text,Populate Reference Class,Current AI Models API,1,0.375
gpt-4-1-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.4375
gpt-4-1-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.363636363636364
gpt-4-1-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.5
gpt-4-1-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.333333333333333
gpt-4-1-react-query-document-text,Validate Claim,US Aid to Ukraine,1,0.957894736842105
gpt-4-1-react-query-document-text,Validate Claim,US Aid to Ukraine,0,0.957894736842105
gpt-4-1-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0
gpt-4-1-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.01
gpt-4-1-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.980980980980981
gpt-4-1-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.950950950950951
gpt-4-1-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,1
gpt-4-1-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,1
gpt-4-1-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.404040404040404
gpt-4-1-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.808080808080808
gpt-4-1-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.833333333333333
gpt-4-1-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.583333333333333
gpt-4-1-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.98989898989899
gpt-4-1-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.98989898989899
gpt-4-1-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.0600000000000001
gpt-4-1-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
gpt-4-1-react-query-document-text,Validate Claim,Medicaid Fraud,1,0.9
gpt-4-1-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.9
gpt-4-1-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.835294117647059
gpt-4-1-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.835294117647059
gpt-4-1-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.416666666666667
gpt-4-1-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.35
gpt-4-1-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.04
gpt-4-1-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.1
gpt-4-turbo-raw-llm-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.5
gpt-4-turbo-raw-llm-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.5
gpt-4-turbo-raw-llm-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gpt-4-turbo-raw-llm-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
gpt-4-turbo-raw-llm-query-document-text,Compile Dataset,Special Olympic Medals,0,0
gpt-4-turbo-raw-llm-query-document-text,Compile Dataset,Special Olympic Medals,1,0
gpt-4-turbo-raw-llm-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
gpt-4-turbo-raw-llm-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
gpt-4-turbo-raw-llm-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
gpt-4-turbo-raw-llm-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0
gpt-4-turbo-raw-llm-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,0.5
gpt-4-turbo-raw-llm-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.166666666666667
gpt-4-turbo-raw-llm-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0
gpt-4-turbo-raw-llm-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Trump EOs,1,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Trump EOs,0,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,RCP Polling Bias,1,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,RCP Polling Bias,0,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Iveco Emissions Reduction,0,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Iveco Emissions Reduction,1,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Chess.com Account Closures,0,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Chess.com Account Closures,1,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Brazil Rainfall,0,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Brazil Rainfall,1,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
gpt-4-turbo-raw-llm-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,1
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Turkey Inflation Rate,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Turkey Inflation Rate,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,IPO Dataset,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,IPO Dataset,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Deepfake Incidents,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Deepfake Incidents,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Container Transit Times,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Container Transit Times,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,VW 2022 Emissions Reduction,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,VW 2022 Emissions Reduction,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Singapore GDP 2023,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Singapore GDP 2023,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Return Not Found Correctly,0,1
gpt-4-turbo-raw-llm-query-document-text,Find Number,Return Not Found Correctly,1,1
gpt-4-turbo-raw-llm-query-document-text,Find Number,Personal Bankruptcies,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Personal Bankruptcies,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Paying Slack Users,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Paying Slack Users,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,IPOs in 2007,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,IPOs in 2007,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Instagram Revenue 2021,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Instagram Revenue 2021,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,GPQA Performance,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,GPQA Performance,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,FTX Stake in Anthropic,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,FTX Stake in Anthropic,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,FDA Recalls,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,FDA Recalls,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Dropbox Teams March 2024,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Dropbox Teams March 2024,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,DJT Closing Price,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,DJT Closing Price,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Deepseek H100s,1,1
gpt-4-turbo-raw-llm-query-document-text,Find Number,Deepseek H100s,0,1
gpt-4-turbo-raw-llm-query-document-text,Find Number,Cybench Performance,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Cybench Performance,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Chip Power Consumption,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Chip Power Consumption,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Alternative Meat Market Size,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Number,Alternative Meat Market Size,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,SolarWinds,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,SolarWinds,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,Ransomware Payout Increase,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,Ransomware Payout Increase,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,Deepfake Increase,0,1
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,Deepfake Increase,1,1
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,1
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,1
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,AI Generated Propaganda,0,0
gpt-4-turbo-raw-llm-query-document-text,Find Original Source,AI Generated Propaganda,1,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,BAAI Cooperation,0,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,BAAI Cooperation,1,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gpt-4-turbo-raw-llm-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Satellite Collisions,0,0.166666666666667
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Satellite Collisions,1,0.166666666666667
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.0769230769230769
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.333333333333333
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.555555555555556
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Major Dam Failures,0,0.184615384615385
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Major Dam Failures,1,0.15625
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.024390243902439
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.024390243902439
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.714285714285714
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.785714285714286
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Current AI Models API,0,0
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Current AI Models API,1,0
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.214285714285714
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.214285714285714
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,AI Datacenters,0,0
gpt-4-turbo-raw-llm-query-document-text,Populate Reference Class,AI Datacenters,1,0
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,US Aid to Ukraine,1,1
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,US Aid to Ukraine,0,1
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.05
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.05
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.600600600600601
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.800800800800801
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.101010101010101
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.101010101010101
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.909090909090909
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.909090909090909
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.166666666666667
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.166666666666667
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.808080808080808
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.808080808080808
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.3
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.3
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Medicaid Fraud,1,1
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Medicaid Fraud,0,1
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.823529411764706
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.941176470588235
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.333333333333333
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.333333333333333
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.4
gpt-4-turbo-raw-llm-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.4
gpt-4-turbo-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.25
gpt-4-turbo-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.222222222222222
gpt-4-turbo-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
gpt-4-turbo-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,0.333333333333333
gpt-4-turbo-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0
gpt-4-turbo-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0.666666666666667
gpt-4-turbo-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
gpt-4-turbo-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
gpt-4-turbo-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
gpt-4-turbo-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0
gpt-4-turbo-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
gpt-4-turbo-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.333333333333333
gpt-4-turbo-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0
gpt-4-turbo-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0
gpt-4-turbo-react-query-document-text,Derive Number,Trump EOs,1,0
gpt-4-turbo-react-query-document-text,Derive Number,Trump EOs,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
gpt-4-turbo-react-query-document-text,Derive Number,RCP Polling Bias,1,1
gpt-4-turbo-react-query-document-text,Derive Number,RCP Polling Bias,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
gpt-4-turbo-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
gpt-4-turbo-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
gpt-4-turbo-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
gpt-4-turbo-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
gpt-4-turbo-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
gpt-4-turbo-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
gpt-4-turbo-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Chess.com Account Closures,1,0
gpt-4-turbo-react-query-document-text,Derive Number,Brazil Rainfall,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Brazil Rainfall,1,0
gpt-4-turbo-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
gpt-4-turbo-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
gpt-4-turbo-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
gpt-4-turbo-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,IPO Dataset,1,1
gpt-4-turbo-react-query-document-text,Find Dataset,IPO Dataset,0,1
gpt-4-turbo-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,Deepfake Incidents,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,1
gpt-4-turbo-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,1
gpt-4-turbo-react-query-document-text,Find Dataset,Container Transit Times,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,Container Transit Times,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
gpt-4-turbo-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
gpt-4-turbo-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,1
gpt-4-turbo-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,0
gpt-4-turbo-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
gpt-4-turbo-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
gpt-4-turbo-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
gpt-4-turbo-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
gpt-4-turbo-react-query-document-text,Find Number,Singapore GDP 2023,0,0
gpt-4-turbo-react-query-document-text,Find Number,Singapore GDP 2023,1,1
gpt-4-turbo-react-query-document-text,Find Number,Return Not Found Correctly,0,1
gpt-4-turbo-react-query-document-text,Find Number,Return Not Found Correctly,1,1
gpt-4-turbo-react-query-document-text,Find Number,Personal Bankruptcies,0,0
gpt-4-turbo-react-query-document-text,Find Number,Personal Bankruptcies,1,0
gpt-4-turbo-react-query-document-text,Find Number,Paying Slack Users,1,0
gpt-4-turbo-react-query-document-text,Find Number,Paying Slack Users,0,0
gpt-4-turbo-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
gpt-4-turbo-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,1
gpt-4-turbo-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
gpt-4-turbo-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
gpt-4-turbo-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
gpt-4-turbo-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
gpt-4-turbo-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
gpt-4-turbo-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,0
gpt-4-turbo-react-query-document-text,Find Number,IPOs in 2007,0,0
gpt-4-turbo-react-query-document-text,Find Number,IPOs in 2007,1,0
gpt-4-turbo-react-query-document-text,Find Number,Instagram Revenue 2021,0,0
gpt-4-turbo-react-query-document-text,Find Number,Instagram Revenue 2021,1,0
gpt-4-turbo-react-query-document-text,Find Number,GPQA Performance,1,0
gpt-4-turbo-react-query-document-text,Find Number,GPQA Performance,0,0
gpt-4-turbo-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
gpt-4-turbo-react-query-document-text,Find Number,FTX Stake in Anthropic,0,1
gpt-4-turbo-react-query-document-text,Find Number,FDA Recalls,0,0
gpt-4-turbo-react-query-document-text,Find Number,FDA Recalls,1,0
gpt-4-turbo-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
gpt-4-turbo-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
gpt-4-turbo-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
gpt-4-turbo-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
gpt-4-turbo-react-query-document-text,Find Number,Dropbox Teams March 2024,1,0
gpt-4-turbo-react-query-document-text,Find Number,Dropbox Teams March 2024,0,1
gpt-4-turbo-react-query-document-text,Find Number,DJT Closing Price,0,0
gpt-4-turbo-react-query-document-text,Find Number,DJT Closing Price,1,0
gpt-4-turbo-react-query-document-text,Find Number,Deepseek H100s,1,0
gpt-4-turbo-react-query-document-text,Find Number,Deepseek H100s,0,0
gpt-4-turbo-react-query-document-text,Find Number,Cybench Performance,1,0
gpt-4-turbo-react-query-document-text,Find Number,Cybench Performance,0,0
gpt-4-turbo-react-query-document-text,Find Number,Chip Power Consumption,0,0
gpt-4-turbo-react-query-document-text,Find Number,Chip Power Consumption,1,1
gpt-4-turbo-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
gpt-4-turbo-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,SolarWinds,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,SolarWinds,1,0
gpt-4-turbo-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
gpt-4-turbo-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,1
gpt-4-turbo-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,1
gpt-4-turbo-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
gpt-4-turbo-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
gpt-4-turbo-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,1
gpt-4-turbo-react-query-document-text,Find Original Source,Deepfake Increase,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,Deepfake Increase,1,0
gpt-4-turbo-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,1
gpt-4-turbo-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,0
gpt-4-turbo-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
gpt-4-turbo-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
gpt-4-turbo-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
gpt-4-turbo-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,AI Generated Propaganda,0,0
gpt-4-turbo-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.2
gpt-4-turbo-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0.2
gpt-4-turbo-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
gpt-4-turbo-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
gpt-4-turbo-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
gpt-4-turbo-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.166666666666667
gpt-4-turbo-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.166666666666667
gpt-4-turbo-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0
gpt-4-turbo-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.444444444444444
gpt-4-turbo-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.666666666666667
gpt-4-turbo-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.222222222222222
gpt-4-turbo-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.333333333333333
gpt-4-turbo-react-query-document-text,Populate Reference Class,Major Dam Failures,1,0.260869565217391
gpt-4-turbo-react-query-document-text,Populate Reference Class,Major Dam Failures,0,0.260869565217391
gpt-4-turbo-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0
gpt-4-turbo-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0
gpt-4-turbo-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0
gpt-4-turbo-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.166666666666667
gpt-4-turbo-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.285714285714286
gpt-4-turbo-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.285714285714286
gpt-4-turbo-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0
gpt-4-turbo-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0
gpt-4-turbo-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.375
gpt-4-turbo-react-query-document-text,Populate Reference Class,Current AI Models API,1,0.375
gpt-4-turbo-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.148148148148148
gpt-4-turbo-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.275862068965517
gpt-4-turbo-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.166666666666667
gpt-4-turbo-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.166666666666667
gpt-4-turbo-react-query-document-text,Validate Claim,US Aid to Ukraine,1,0.947368421052632
gpt-4-turbo-react-query-document-text,Validate Claim,US Aid to Ukraine,0,0.947368421052632
gpt-4-turbo-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0
gpt-4-turbo-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0
gpt-4-turbo-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.900900900900901
gpt-4-turbo-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.900900900900901
gpt-4-turbo-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.909090909090909
gpt-4-turbo-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.505050505050505
gpt-4-turbo-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.252525252525252
gpt-4-turbo-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.101010101010101
gpt-4-turbo-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.5
gpt-4-turbo-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.166666666666667
gpt-4-turbo-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.505050505050505
gpt-4-turbo-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.909090909090909
gpt-4-turbo-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.1
gpt-4-turbo-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
gpt-4-turbo-react-query-document-text,Validate Claim,Medicaid Fraud,0,1
gpt-4-turbo-react-query-document-text,Validate Claim,Medicaid Fraud,1,0.944444444444445
gpt-4-turbo-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.882352941176471
gpt-4-turbo-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.882352941176471
gpt-4-turbo-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.5
gpt-4-turbo-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.5
gpt-4-turbo-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.6
gpt-4-turbo-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,1
mistral-small-3-1-raw-llm,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.533333333333333
mistral-small-3-1-raw-llm,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.4
mistral-small-3-1-raw-llm,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
mistral-small-3-1-raw-llm,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
mistral-small-3-1-raw-llm,Compile Dataset,Special Olympic Medals,0,0
mistral-small-3-1-raw-llm,Compile Dataset,Special Olympic Medals,1,0
mistral-small-3-1-raw-llm,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
mistral-small-3-1-raw-llm,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
mistral-small-3-1-raw-llm,Compile Dataset,Reasoning Model API Costs,1,0
mistral-small-3-1-raw-llm,Compile Dataset,Reasoning Model API Costs,0,0
mistral-small-3-1-raw-llm,Compile Dataset,Cybersecurity Company Financials,1,0.166666666666667
mistral-small-3-1-raw-llm,Compile Dataset,Cybersecurity Company Financials,0,0.166666666666667
mistral-small-3-1-raw-llm,Compile Dataset,Air Travel Busiest Days,0,0
mistral-small-3-1-raw-llm,Compile Dataset,Air Travel Busiest Days,1,0
mistral-small-3-1-raw-llm,Derive Number,Trump EOs,1,0
mistral-small-3-1-raw-llm,Derive Number,Trump EOs,0,0
mistral-small-3-1-raw-llm,Derive Number,Software Developer Salaries 2021 to 2023,0,0
mistral-small-3-1-raw-llm,Derive Number,Software Developer Salaries 2021 to 2023,1,0
mistral-small-3-1-raw-llm,Derive Number,RCP Polling Bias,1,0
mistral-small-3-1-raw-llm,Derive Number,RCP Polling Bias,0,0
mistral-small-3-1-raw-llm,Derive Number,Open Model MMLU Lag,0,0
mistral-small-3-1-raw-llm,Derive Number,Open Model MMLU Lag,1,0
mistral-small-3-1-raw-llm,Derive Number,NZ Whooping Cough Cases,1,0
mistral-small-3-1-raw-llm,Derive Number,NZ Whooping Cough Cases,0,0
mistral-small-3-1-raw-llm,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
mistral-small-3-1-raw-llm,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
mistral-small-3-1-raw-llm,Derive Number,Iveco Emissions Reduction,0,0
mistral-small-3-1-raw-llm,Derive Number,Iveco Emissions Reduction,1,0
mistral-small-3-1-raw-llm,Derive Number,Highest GDP Per Cow 2023,0,0
mistral-small-3-1-raw-llm,Derive Number,Highest GDP Per Cow 2023,1,0
mistral-small-3-1-raw-llm,Derive Number,Frontier Tokens Per Param 2024,0,0
mistral-small-3-1-raw-llm,Derive Number,Frontier Tokens Per Param 2024,1,0
mistral-small-3-1-raw-llm,Derive Number,Chess.com Account Closures,0,0
mistral-small-3-1-raw-llm,Derive Number,Chess.com Account Closures,1,0
mistral-small-3-1-raw-llm,Derive Number,Brazil Rainfall,0,0
mistral-small-3-1-raw-llm,Derive Number,Brazil Rainfall,1,0
mistral-small-3-1-raw-llm,Derive Number,Air Travel Thanksgiving 2024,0,0
mistral-small-3-1-raw-llm,Derive Number,Air Travel Thanksgiving 2024,1,0
mistral-small-3-1-raw-llm,Find Dataset,World Bank GDP Growth Dataset,0,1
mistral-small-3-1-raw-llm,Find Dataset,World Bank GDP Growth Dataset,1,1
mistral-small-3-1-raw-llm,Find Dataset,Turkey Inflation Rate,1,0
mistral-small-3-1-raw-llm,Find Dataset,Turkey Inflation Rate,0,0
mistral-small-3-1-raw-llm,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
mistral-small-3-1-raw-llm,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
mistral-small-3-1-raw-llm,Find Dataset,IPO Dataset,1,0
mistral-small-3-1-raw-llm,Find Dataset,IPO Dataset,0,0
mistral-small-3-1-raw-llm,Find Dataset,FDA Recalls Dataset,0,0
mistral-small-3-1-raw-llm,Find Dataset,FDA Recalls Dataset,1,0
mistral-small-3-1-raw-llm,Find Dataset,Deepfake Incidents,0,0
mistral-small-3-1-raw-llm,Find Dataset,Deepfake Incidents,1,0
mistral-small-3-1-raw-llm,Find Dataset,Cyber Events Dataset,0,0
mistral-small-3-1-raw-llm,Find Dataset,Cyber Events Dataset,1,0
mistral-small-3-1-raw-llm,Find Dataset,Cybench First Solve Times Dataset,0,0
mistral-small-3-1-raw-llm,Find Dataset,Cybench First Solve Times Dataset,1,0
mistral-small-3-1-raw-llm,Find Dataset,Container Transit Times,0,0
mistral-small-3-1-raw-llm,Find Dataset,Container Transit Times,1,0
mistral-small-3-1-raw-llm,Find Dataset,Chinese Household Savings Rate Dataset,0,0
mistral-small-3-1-raw-llm,Find Dataset,Chinese Household Savings Rate Dataset,1,0
mistral-small-3-1-raw-llm,Find Dataset,Chinese Disposable Income Dataset,0,0
mistral-small-3-1-raw-llm,Find Dataset,Chinese Disposable Income Dataset,1,0
mistral-small-3-1-raw-llm,Find Dataset,Chinese AI Labs Dataset,0,0
mistral-small-3-1-raw-llm,Find Dataset,Chinese AI Labs Dataset,1,0
mistral-small-3-1-raw-llm,Find Number,World Bank GDP Turkmenistan,1,0
mistral-small-3-1-raw-llm,Find Number,World Bank GDP Turkmenistan,0,0
mistral-small-3-1-raw-llm,Find Number,VW 2022 Emissions Reduction,0,0
mistral-small-3-1-raw-llm,Find Number,VW 2022 Emissions Reduction,1,0
mistral-small-3-1-raw-llm,Find Number,Singapore GDP 2023,0,0
mistral-small-3-1-raw-llm,Find Number,Singapore GDP 2023,1,0
mistral-small-3-1-raw-llm,Find Number,Return Not Found Correctly,0,1
mistral-small-3-1-raw-llm,Find Number,Return Not Found Correctly,1,1
mistral-small-3-1-raw-llm,Find Number,Personal Bankruptcies,0,0
mistral-small-3-1-raw-llm,Find Number,Personal Bankruptcies,1,0
mistral-small-3-1-raw-llm,Find Number,Paying Slack Users,1,0
mistral-small-3-1-raw-llm,Find Number,Paying Slack Users,0,0
mistral-small-3-1-raw-llm,Find Number,OpenAI API ARR June 2023,1,0
mistral-small-3-1-raw-llm,Find Number,OpenAI API ARR June 2023,0,0
mistral-small-3-1-raw-llm,Find Number,Nvidia Drop After Earnings Call,0,0
mistral-small-3-1-raw-llm,Find Number,Nvidia Drop After Earnings Call,1,0
mistral-small-3-1-raw-llm,Find Number,Lowest Hospitalisation Rate,1,0
mistral-small-3-1-raw-llm,Find Number,Lowest Hospitalisation Rate,0,0
mistral-small-3-1-raw-llm,Find Number,Iveco 2021 Scope 1 Emissions,0,0
mistral-small-3-1-raw-llm,Find Number,Iveco 2021 Scope 1 Emissions,1,0
mistral-small-3-1-raw-llm,Find Number,IPOs in 2007,0,0
mistral-small-3-1-raw-llm,Find Number,IPOs in 2007,1,0
mistral-small-3-1-raw-llm,Find Number,Instagram Revenue 2021,0,0
mistral-small-3-1-raw-llm,Find Number,Instagram Revenue 2021,1,0
mistral-small-3-1-raw-llm,Find Number,GPQA Performance,1,0
mistral-small-3-1-raw-llm,Find Number,GPQA Performance,0,0
mistral-small-3-1-raw-llm,Find Number,FTX Stake in Anthropic,1,0
mistral-small-3-1-raw-llm,Find Number,FTX Stake in Anthropic,0,0
mistral-small-3-1-raw-llm,Find Number,FDA Recalls,0,0
mistral-small-3-1-raw-llm,Find Number,FDA Recalls,1,0
mistral-small-3-1-raw-llm,Find Number,Excess Covid Deaths UK 2023,0,0
mistral-small-3-1-raw-llm,Find Number,Excess Covid Deaths UK 2023,1,0
mistral-small-3-1-raw-llm,Find Number,EU Gas Storage Capacity,1,0
mistral-small-3-1-raw-llm,Find Number,EU Gas Storage Capacity,0,0
mistral-small-3-1-raw-llm,Find Number,Dropbox Teams March 2024,1,0
mistral-small-3-1-raw-llm,Find Number,Dropbox Teams March 2024,0,0
mistral-small-3-1-raw-llm,Find Number,DJT Closing Price,0,0
mistral-small-3-1-raw-llm,Find Number,DJT Closing Price,1,0
mistral-small-3-1-raw-llm,Find Number,Deepseek H100s,1,0
mistral-small-3-1-raw-llm,Find Number,Deepseek H100s,0,0
mistral-small-3-1-raw-llm,Find Number,Cybench Performance,1,0
mistral-small-3-1-raw-llm,Find Number,Cybench Performance,0,0
mistral-small-3-1-raw-llm,Find Number,Chip Power Consumption,0,0
mistral-small-3-1-raw-llm,Find Number,Chip Power Consumption,1,0
mistral-small-3-1-raw-llm,Find Number,Alternative Meat Market Size,1,0
mistral-small-3-1-raw-llm,Find Number,Alternative Meat Market Size,0,0
mistral-small-3-1-raw-llm,Find Original Source,SolarWinds,0,0
mistral-small-3-1-raw-llm,Find Original Source,SolarWinds,1,0
mistral-small-3-1-raw-llm,Find Original Source,Social Cost of Phone-Based Scams,1,0
mistral-small-3-1-raw-llm,Find Original Source,Social Cost of Phone-Based Scams,0,0
mistral-small-3-1-raw-llm,Find Original Source,Ransomware Payout Increase,0,0
mistral-small-3-1-raw-llm,Find Original Source,Ransomware Payout Increase,1,0
mistral-small-3-1-raw-llm,Find Original Source,Phishing Link Clicks Increase,1,0
mistral-small-3-1-raw-llm,Find Original Source,Phishing Link Clicks Increase,0,0
mistral-small-3-1-raw-llm,Find Original Source,Global Cost of Cyberattacks,0,0
mistral-small-3-1-raw-llm,Find Original Source,Global Cost of Cyberattacks,1,0
mistral-small-3-1-raw-llm,Find Original Source,FTX Stake in Anthropic,0,0
mistral-small-3-1-raw-llm,Find Original Source,FTX Stake in Anthropic,1,0
mistral-small-3-1-raw-llm,Find Original Source,Deepfake Increase,0,1
mistral-small-3-1-raw-llm,Find Original Source,Deepfake Increase,1,1
mistral-small-3-1-raw-llm,Find Original Source,Cybersecurity Talent Gap,0,0
mistral-small-3-1-raw-llm,Find Original Source,Cybersecurity Talent Gap,1,0
mistral-small-3-1-raw-llm,Find Original Source,Cybercrime Losses 2020,0,1
mistral-small-3-1-raw-llm,Find Original Source,Cybercrime Losses 2020,1,1
mistral-small-3-1-raw-llm,Find Original Source,ChatGPT Plus Subscribers,1,0
mistral-small-3-1-raw-llm,Find Original Source,ChatGPT Plus Subscribers,0,0
mistral-small-3-1-raw-llm,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
mistral-small-3-1-raw-llm,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
mistral-small-3-1-raw-llm,Find Original Source,AI Generated Propaganda,0,0
mistral-small-3-1-raw-llm,Find Original Source,AI Generated Propaganda,1,0
mistral-small-3-1-raw-llm,Gather Evidence,Schmidhuber's political views,1,0
mistral-small-3-1-raw-llm,Gather Evidence,Schmidhuber's political views,0,0
mistral-small-3-1-raw-llm,Gather Evidence,OpenAI Current Projects,0,0
mistral-small-3-1-raw-llm,Gather Evidence,OpenAI Current Projects,1,0
mistral-small-3-1-raw-llm,Gather Evidence,LLM Environmental Impact,1,0
mistral-small-3-1-raw-llm,Gather Evidence,LLM Environmental Impact,0,0
mistral-small-3-1-raw-llm,Gather Evidence,FrontierMath Difficulty,0,0
mistral-small-3-1-raw-llm,Gather Evidence,FrontierMath Difficulty,1,0
mistral-small-3-1-raw-llm,Gather Evidence,DeepSeek Safety Delays,0,0
mistral-small-3-1-raw-llm,Gather Evidence,DeepSeek Safety Delays,1,0
mistral-small-3-1-raw-llm,Gather Evidence,Chinese Extreme Risk Research,0,0
mistral-small-3-1-raw-llm,Gather Evidence,Chinese Extreme Risk Research,1,0
mistral-small-3-1-raw-llm,Gather Evidence,BAAI Cooperation,0,0
mistral-small-3-1-raw-llm,Gather Evidence,BAAI Cooperation,1,0
mistral-small-3-1-raw-llm,Gather Evidence,AI Research Automation Impact,0,0
mistral-small-3-1-raw-llm,Gather Evidence,AI Research Automation Impact,1,0
mistral-small-3-1-raw-llm,Gather Evidence,AI Forecasting vs Humans,0,0
mistral-small-3-1-raw-llm,Gather Evidence,AI Forecasting vs Humans,1,0
mistral-small-3-1-raw-llm,Gather Evidence,Agent Cybersec Scaffold,0,0
mistral-small-3-1-raw-llm,Gather Evidence,Agent Cybersec Scaffold,1,0
mistral-small-3-1-raw-llm,Populate Reference Class,Satellite Collisions,0,0.307692307692308
mistral-small-3-1-raw-llm,Populate Reference Class,Satellite Collisions,1,0.307692307692308
mistral-small-3-1-raw-llm,Populate Reference Class,Pathogen Lab Leaks,1,0
mistral-small-3-1-raw-llm,Populate Reference Class,Pathogen Lab Leaks,0,0
mistral-small-3-1-raw-llm,Populate Reference Class,Nuclear Power Plants Under Construction,0,0
mistral-small-3-1-raw-llm,Populate Reference Class,Nuclear Power Plants Under Construction,1,0
mistral-small-3-1-raw-llm,Populate Reference Class,Notable Cybersecurity Incidents,1,0.666666666666667
mistral-small-3-1-raw-llm,Populate Reference Class,Notable Cybersecurity Incidents,0,0.666666666666667
mistral-small-3-1-raw-llm,Populate Reference Class,Major Dam Failures,0,0.231884057971015
mistral-small-3-1-raw-llm,Populate Reference Class,Major Dam Failures,1,0.260869565217391
mistral-small-3-1-raw-llm,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.121951219512195
mistral-small-3-1-raw-llm,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.146341463414634
mistral-small-3-1-raw-llm,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0
mistral-small-3-1-raw-llm,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0
mistral-small-3-1-raw-llm,Populate Reference Class,Federal Departments Cyber Breach,0,1
mistral-small-3-1-raw-llm,Populate Reference Class,Federal Departments Cyber Breach,1,1
mistral-small-3-1-raw-llm,Populate Reference Class,Cyberoffense Benchmarks,0,0
mistral-small-3-1-raw-llm,Populate Reference Class,Cyberoffense Benchmarks,1,0
mistral-small-3-1-raw-llm,Populate Reference Class,Current AI Models API,0,0
mistral-small-3-1-raw-llm,Populate Reference Class,Current AI Models API,1,0
mistral-small-3-1-raw-llm,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.333333333333333
mistral-small-3-1-raw-llm,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.333333333333333
mistral-small-3-1-raw-llm,Populate Reference Class,AI Datacenters,0,0
mistral-small-3-1-raw-llm,Populate Reference Class,AI Datacenters,1,0
mistral-small-3-1-raw-llm,Validate Claim,US Aid to Ukraine,1,0.947368421052632
mistral-small-3-1-raw-llm,Validate Claim,US Aid to Ukraine,0,0.947368421052632
mistral-small-3-1-raw-llm,Validate Claim,USAID Spending on Starlink,1,0.05
mistral-small-3-1-raw-llm,Validate Claim,USAID Spending on Starlink,0,0.05
mistral-small-3-1-raw-llm,Validate Claim,Tesla Stockpiles visible from space,1,0.750750750750751
mistral-small-3-1-raw-llm,Validate Claim,Tesla Stockpiles visible from space,0,0.750750750750751
mistral-small-3-1-raw-llm,Validate Claim,Tesla Hydrogen Car,1,0.909090909090909
mistral-small-3-1-raw-llm,Validate Claim,Tesla Hydrogen Car,0,0.909090909090909
mistral-small-3-1-raw-llm,Validate Claim,Tesla Fatality Rate,0,0.909090909090909
mistral-small-3-1-raw-llm,Validate Claim,Tesla Fatality Rate,1,0.909090909090909
mistral-small-3-1-raw-llm,Validate Claim,Scottish Child Poverty Rate,0,0.0833333333333334
mistral-small-3-1-raw-llm,Validate Claim,Scottish Child Poverty Rate,1,0.0833333333333334
mistral-small-3-1-raw-llm,Validate Claim,Rouhani Cabinet PhDs,0,0.505050505050505
mistral-small-3-1-raw-llm,Validate Claim,Rouhani Cabinet PhDs,1,0.505050505050505
mistral-small-3-1-raw-llm,Validate Claim,Mexican Impunity Rate,0,0.6
mistral-small-3-1-raw-llm,Validate Claim,Mexican Impunity Rate,1,0.6
mistral-small-3-1-raw-llm,Validate Claim,Medicaid Fraud,1,0.944444444444444
mistral-small-3-1-raw-llm,Validate Claim,Medicaid Fraud,0,0.944444444444444
mistral-small-3-1-raw-llm,Validate Claim,Ivanpah Bird Deaths,1,0.882352941176471
mistral-small-3-1-raw-llm,Validate Claim,Ivanpah Bird Deaths,0,0.882352941176471
mistral-small-3-1-raw-llm,Validate Claim,Irish Speakers in Northern Ireland,1,0.5
mistral-small-3-1-raw-llm,Validate Claim,Irish Speakers in Northern Ireland,0,0.5
mistral-small-3-1-raw-llm,Validate Claim,ChatGPT Energy Consumption,1,0.2
mistral-small-3-1-raw-llm,Validate Claim,ChatGPT Energy Consumption,0,0.2
mistral-small-3-1-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.444444444444444
mistral-small-3-1-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
mistral-small-3-1-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
mistral-small-3-1-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0.166666666666667
mistral-small-3-1-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0.166666666666667
mistral-small-3-1-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
mistral-small-3-1-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
mistral-small-3-1-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
mistral-small-3-1-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0
mistral-small-3-1-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,0.5
mistral-small-3-1-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,1
mistral-small-3-1-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0
mistral-small-3-1-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Trump EOs,1,0
mistral-small-3-1-react-query-document-text,Derive Number,Trump EOs,0,1
mistral-small-3-1-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
mistral-small-3-1-react-query-document-text,Derive Number,RCP Polling Bias,1,0
mistral-small-3-1-react-query-document-text,Derive Number,RCP Polling Bias,0,1
mistral-small-3-1-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
mistral-small-3-1-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
mistral-small-3-1-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
mistral-small-3-1-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
mistral-small-3-1-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
mistral-small-3-1-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
mistral-small-3-1-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
mistral-small-3-1-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Chess.com Account Closures,1,0
mistral-small-3-1-react-query-document-text,Derive Number,Brazil Rainfall,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Brazil Rainfall,1,0
mistral-small-3-1-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
mistral-small-3-1-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
mistral-small-3-1-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,0
mistral-small-3-1-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
mistral-small-3-1-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
mistral-small-3-1-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
mistral-small-3-1-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
mistral-small-3-1-react-query-document-text,Find Dataset,IPO Dataset,1,1
mistral-small-3-1-react-query-document-text,Find Dataset,IPO Dataset,0,1
mistral-small-3-1-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,1
mistral-small-3-1-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,1
mistral-small-3-1-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
mistral-small-3-1-react-query-document-text,Find Dataset,Deepfake Incidents,1,0
mistral-small-3-1-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
mistral-small-3-1-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
mistral-small-3-1-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
mistral-small-3-1-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
mistral-small-3-1-react-query-document-text,Find Dataset,Container Transit Times,0,0
mistral-small-3-1-react-query-document-text,Find Dataset,Container Transit Times,1,0
mistral-small-3-1-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
mistral-small-3-1-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
mistral-small-3-1-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
mistral-small-3-1-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,1
mistral-small-3-1-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
mistral-small-3-1-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
mistral-small-3-1-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
mistral-small-3-1-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
mistral-small-3-1-react-query-document-text,Find Number,Singapore GDP 2023,0,1
mistral-small-3-1-react-query-document-text,Find Number,Singapore GDP 2023,1,0
mistral-small-3-1-react-query-document-text,Find Number,Return Not Found Correctly,1,1
mistral-small-3-1-react-query-document-text,Find Number,Return Not Found Correctly,0,1
mistral-small-3-1-react-query-document-text,Find Number,Personal Bankruptcies,1,0
mistral-small-3-1-react-query-document-text,Find Number,Personal Bankruptcies,0,0
mistral-small-3-1-react-query-document-text,Find Number,Paying Slack Users,1,1
mistral-small-3-1-react-query-document-text,Find Number,Paying Slack Users,0,1
mistral-small-3-1-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
mistral-small-3-1-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
mistral-small-3-1-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
mistral-small-3-1-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
mistral-small-3-1-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
mistral-small-3-1-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
mistral-small-3-1-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
mistral-small-3-1-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
mistral-small-3-1-react-query-document-text,Find Number,IPOs in 2007,1,0
mistral-small-3-1-react-query-document-text,Find Number,IPOs in 2007,0,0
mistral-small-3-1-react-query-document-text,Find Number,Instagram Revenue 2021,0,0
mistral-small-3-1-react-query-document-text,Find Number,Instagram Revenue 2021,1,0
mistral-small-3-1-react-query-document-text,Find Number,GPQA Performance,1,0
mistral-small-3-1-react-query-document-text,Find Number,GPQA Performance,0,0
mistral-small-3-1-react-query-document-text,Find Number,FTX Stake in Anthropic,0,1
mistral-small-3-1-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
mistral-small-3-1-react-query-document-text,Find Number,FDA Recalls,0,0
mistral-small-3-1-react-query-document-text,Find Number,FDA Recalls,1,0
mistral-small-3-1-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
mistral-small-3-1-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
mistral-small-3-1-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
mistral-small-3-1-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
mistral-small-3-1-react-query-document-text,Find Number,Dropbox Teams March 2024,0,0
mistral-small-3-1-react-query-document-text,Find Number,Dropbox Teams March 2024,1,0
mistral-small-3-1-react-query-document-text,Find Number,DJT Closing Price,0,0
mistral-small-3-1-react-query-document-text,Find Number,DJT Closing Price,1,0
mistral-small-3-1-react-query-document-text,Find Number,Deepseek H100s,1,0
mistral-small-3-1-react-query-document-text,Find Number,Deepseek H100s,0,0
mistral-small-3-1-react-query-document-text,Find Number,Cybench Performance,0,0
mistral-small-3-1-react-query-document-text,Find Number,Cybench Performance,1,0
mistral-small-3-1-react-query-document-text,Find Number,Chip Power Consumption,0,0
mistral-small-3-1-react-query-document-text,Find Number,Chip Power Consumption,1,0
mistral-small-3-1-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
mistral-small-3-1-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,SolarWinds,0,1
mistral-small-3-1-react-query-document-text,Find Original Source,SolarWinds,1,0
mistral-small-3-1-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
mistral-small-3-1-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,1
mistral-small-3-1-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,1
mistral-small-3-1-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,1
mistral-small-3-1-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
mistral-small-3-1-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,1
mistral-small-3-1-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
mistral-small-3-1-react-query-document-text,Find Original Source,Deepfake Increase,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,Deepfake Increase,1,1
mistral-small-3-1-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,1
mistral-small-3-1-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
mistral-small-3-1-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
mistral-small-3-1-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
mistral-small-3-1-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
mistral-small-3-1-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,AI Generated Propaganda,0,0
mistral-small-3-1-react-query-document-text,Find Original Source,AI Generated Propaganda,1,1
mistral-small-3-1-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
mistral-small-3-1-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
mistral-small-3-1-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
mistral-small-3-1-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
mistral-small-3-1-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.2
mistral-small-3-1-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0.2
mistral-small-3-1-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
mistral-small-3-1-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
mistral-small-3-1-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
mistral-small-3-1-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
mistral-small-3-1-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.307692307692308
mistral-small-3-1-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.142857142857143
mistral-small-3-1-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.230769230769231
mistral-small-3-1-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.5
mistral-small-3-1-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.666666666666667
mistral-small-3-1-react-query-document-text,Populate Reference Class,Major Dam Failures,1,0.184615384615385
mistral-small-3-1-react-query-document-text,Populate Reference Class,Major Dam Failures,0,0.260869565217391
mistral-small-3-1-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0731707317073171
mistral-small-3-1-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.146341463414634
mistral-small-3-1-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.166666666666667
mistral-small-3-1-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.428571428571429
mistral-small-3-1-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.285714285714286
mistral-small-3-1-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.571428571428571
mistral-small-3-1-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0
mistral-small-3-1-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0
mistral-small-3-1-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.5
mistral-small-3-1-react-query-document-text,Populate Reference Class,Current AI Models API,1,0.5
mistral-small-3-1-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.142857142857143
mistral-small-3-1-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.142857142857143
mistral-small-3-1-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.333333333333333
mistral-small-3-1-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.333333333333333
mistral-small-3-1-react-query-document-text,Validate Claim,US Aid to Ukraine,1,1
mistral-small-3-1-react-query-document-text,Validate Claim,US Aid to Ukraine,0,1
mistral-small-3-1-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.05
mistral-small-3-1-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.05
mistral-small-3-1-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.850850850850851
mistral-small-3-1-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.900900900900901
mistral-small-3-1-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.95959595959596
mistral-small-3-1-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.909090909090909
mistral-small-3-1-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.0505050505050505
mistral-small-3-1-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.252525252525252
mistral-small-3-1-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.0833333333333334
mistral-small-3-1-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.666666666666667
mistral-small-3-1-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.909090909090909
mistral-small-3-1-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.505050505050505
mistral-small-3-1-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.1
mistral-small-3-1-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
mistral-small-3-1-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444445
mistral-small-3-1-react-query-document-text,Validate Claim,Medicaid Fraud,1,0.944444444444445
mistral-small-3-1-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.882352941176471
mistral-small-3-1-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.882352941176471
mistral-small-3-1-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.333333333333333
mistral-small-3-1-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.333333333333333
mistral-small-3-1-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.1
mistral-small-3-1-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.1
o3-implicit-raw-llm,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.714285714285714
o3-implicit-raw-llm,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.833333333333333
o3-implicit-raw-llm,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
o3-implicit-raw-llm,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
o3-implicit-raw-llm,Compile Dataset,Special Olympic Medals,0,0
o3-implicit-raw-llm,Compile Dataset,Special Olympic Medals,1,0
o3-implicit-raw-llm,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
o3-implicit-raw-llm,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0.2
o3-implicit-raw-llm,Compile Dataset,Reasoning Model API Costs,1,0
o3-implicit-raw-llm,Compile Dataset,Reasoning Model API Costs,0,0
o3-implicit-raw-llm,Compile Dataset,Cybersecurity Company Financials,1,1
o3-implicit-raw-llm,Compile Dataset,Cybersecurity Company Financials,0,1
o3-implicit-raw-llm,Compile Dataset,Air Travel Busiest Days,0,0.166666666666667
o3-implicit-raw-llm,Compile Dataset,Air Travel Busiest Days,1,0
o3-implicit-raw-llm,Derive Number,Trump EOs,1,0
o3-implicit-raw-llm,Derive Number,Trump EOs,0,0
o3-implicit-raw-llm,Derive Number,Software Developer Salaries 2021 to 2023,0,0
o3-implicit-raw-llm,Derive Number,Software Developer Salaries 2021 to 2023,1,0
o3-implicit-raw-llm,Derive Number,RCP Polling Bias,1,0
o3-implicit-raw-llm,Derive Number,RCP Polling Bias,0,0
o3-implicit-raw-llm,Derive Number,Open Model MMLU Lag,0,0
o3-implicit-raw-llm,Derive Number,Open Model MMLU Lag,1,0
o3-implicit-raw-llm,Derive Number,NZ Whooping Cough Cases,1,0
o3-implicit-raw-llm,Derive Number,NZ Whooping Cough Cases,0,0
o3-implicit-raw-llm,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
o3-implicit-raw-llm,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
o3-implicit-raw-llm,Derive Number,Iveco Emissions Reduction,0,0
o3-implicit-raw-llm,Derive Number,Iveco Emissions Reduction,1,0
o3-implicit-raw-llm,Derive Number,Highest GDP Per Cow 2023,0,0
o3-implicit-raw-llm,Derive Number,Highest GDP Per Cow 2023,1,0
o3-implicit-raw-llm,Derive Number,Frontier Tokens Per Param 2024,0,0
o3-implicit-raw-llm,Derive Number,Frontier Tokens Per Param 2024,1,0
o3-implicit-raw-llm,Derive Number,Chess.com Account Closures,0,0
o3-implicit-raw-llm,Derive Number,Chess.com Account Closures,1,0
o3-implicit-raw-llm,Derive Number,Brazil Rainfall,0,0
o3-implicit-raw-llm,Derive Number,Brazil Rainfall,1,0
o3-implicit-raw-llm,Derive Number,Air Travel Thanksgiving 2024,0,0
o3-implicit-raw-llm,Derive Number,Air Travel Thanksgiving 2024,1,0
o3-implicit-raw-llm,Find Dataset,World Bank GDP Growth Dataset,0,1
o3-implicit-raw-llm,Find Dataset,World Bank GDP Growth Dataset,1,1
o3-implicit-raw-llm,Find Dataset,Turkey Inflation Rate,1,0
o3-implicit-raw-llm,Find Dataset,Turkey Inflation Rate,0,0
o3-implicit-raw-llm,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
o3-implicit-raw-llm,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
o3-implicit-raw-llm,Find Dataset,IPO Dataset,1,0
o3-implicit-raw-llm,Find Dataset,IPO Dataset,0,0
o3-implicit-raw-llm,Find Dataset,FDA Recalls Dataset,0,0
o3-implicit-raw-llm,Find Dataset,FDA Recalls Dataset,1,0
o3-implicit-raw-llm,Find Dataset,Deepfake Incidents,0,0
o3-implicit-raw-llm,Find Dataset,Deepfake Incidents,1,0
o3-implicit-raw-llm,Find Dataset,Cyber Events Dataset,0,0
o3-implicit-raw-llm,Find Dataset,Cyber Events Dataset,1,0
o3-implicit-raw-llm,Find Dataset,Cybench First Solve Times Dataset,0,0
o3-implicit-raw-llm,Find Dataset,Cybench First Solve Times Dataset,1,0
o3-implicit-raw-llm,Find Dataset,Container Transit Times,0,0
o3-implicit-raw-llm,Find Dataset,Container Transit Times,1,0
o3-implicit-raw-llm,Find Dataset,Chinese Household Savings Rate Dataset,0,0
o3-implicit-raw-llm,Find Dataset,Chinese Household Savings Rate Dataset,1,0
o3-implicit-raw-llm,Find Dataset,Chinese Disposable Income Dataset,0,0
o3-implicit-raw-llm,Find Dataset,Chinese Disposable Income Dataset,1,0
o3-implicit-raw-llm,Find Dataset,Chinese AI Labs Dataset,0,0
o3-implicit-raw-llm,Find Dataset,Chinese AI Labs Dataset,1,0
o3-implicit-raw-llm,Find Number,World Bank GDP Turkmenistan,1,0
o3-implicit-raw-llm,Find Number,World Bank GDP Turkmenistan,0,0
o3-implicit-raw-llm,Find Number,VW 2022 Emissions Reduction,0,0
o3-implicit-raw-llm,Find Number,VW 2022 Emissions Reduction,1,0
o3-implicit-raw-llm,Find Number,Singapore GDP 2023,0,0
o3-implicit-raw-llm,Find Number,Singapore GDP 2023,1,0
o3-implicit-raw-llm,Find Number,Return Not Found Correctly,0,1
o3-implicit-raw-llm,Find Number,Return Not Found Correctly,1,1
o3-implicit-raw-llm,Find Number,Personal Bankruptcies,0,0
o3-implicit-raw-llm,Find Number,Personal Bankruptcies,1,0
o3-implicit-raw-llm,Find Number,Paying Slack Users,1,1
o3-implicit-raw-llm,Find Number,Paying Slack Users,0,1
o3-implicit-raw-llm,Find Number,OpenAI API ARR June 2023,1,0
o3-implicit-raw-llm,Find Number,OpenAI API ARR June 2023,0,0
o3-implicit-raw-llm,Find Number,Nvidia Drop After Earnings Call,0,0
o3-implicit-raw-llm,Find Number,Nvidia Drop After Earnings Call,1,0
o3-implicit-raw-llm,Find Number,Lowest Hospitalisation Rate,1,0
o3-implicit-raw-llm,Find Number,Lowest Hospitalisation Rate,0,0
o3-implicit-raw-llm,Find Number,Iveco 2021 Scope 1 Emissions,0,0
o3-implicit-raw-llm,Find Number,Iveco 2021 Scope 1 Emissions,1,0
o3-implicit-raw-llm,Find Number,IPOs in 2007,0,0
o3-implicit-raw-llm,Find Number,IPOs in 2007,1,1
o3-implicit-raw-llm,Find Number,Instagram Revenue 2021,0,0
o3-implicit-raw-llm,Find Number,Instagram Revenue 2021,1,0
o3-implicit-raw-llm,Find Number,GPQA Performance,1,0
o3-implicit-raw-llm,Find Number,GPQA Performance,0,0
o3-implicit-raw-llm,Find Number,FTX Stake in Anthropic,1,1
o3-implicit-raw-llm,Find Number,FTX Stake in Anthropic,0,1
o3-implicit-raw-llm,Find Number,FDA Recalls,0,0
o3-implicit-raw-llm,Find Number,FDA Recalls,1,0
o3-implicit-raw-llm,Find Number,Excess Covid Deaths UK 2023,0,0
o3-implicit-raw-llm,Find Number,Excess Covid Deaths UK 2023,1,0
o3-implicit-raw-llm,Find Number,EU Gas Storage Capacity,1,0
o3-implicit-raw-llm,Find Number,EU Gas Storage Capacity,0,0
o3-implicit-raw-llm,Find Number,Dropbox Teams March 2024,1,0
o3-implicit-raw-llm,Find Number,Dropbox Teams March 2024,0,0
o3-implicit-raw-llm,Find Number,DJT Closing Price,0,0
o3-implicit-raw-llm,Find Number,DJT Closing Price,1,0
o3-implicit-raw-llm,Find Number,Deepseek H100s,1,1
o3-implicit-raw-llm,Find Number,Deepseek H100s,0,0
o3-implicit-raw-llm,Find Number,Cybench Performance,1,0
o3-implicit-raw-llm,Find Number,Cybench Performance,0,0
o3-implicit-raw-llm,Find Number,Chip Power Consumption,0,0
o3-implicit-raw-llm,Find Number,Chip Power Consumption,1,1
o3-implicit-raw-llm,Find Number,Alternative Meat Market Size,1,0
o3-implicit-raw-llm,Find Number,Alternative Meat Market Size,0,0
o3-implicit-raw-llm,Find Original Source,SolarWinds,0,0
o3-implicit-raw-llm,Find Original Source,SolarWinds,1,0
o3-implicit-raw-llm,Find Original Source,Social Cost of Phone-Based Scams,1,0
o3-implicit-raw-llm,Find Original Source,Social Cost of Phone-Based Scams,0,0
o3-implicit-raw-llm,Find Original Source,Ransomware Payout Increase,0,0
o3-implicit-raw-llm,Find Original Source,Ransomware Payout Increase,1,0
o3-implicit-raw-llm,Find Original Source,Phishing Link Clicks Increase,1,0
o3-implicit-raw-llm,Find Original Source,Phishing Link Clicks Increase,0,0
o3-implicit-raw-llm,Find Original Source,Global Cost of Cyberattacks,0,0
o3-implicit-raw-llm,Find Original Source,Global Cost of Cyberattacks,1,0
o3-implicit-raw-llm,Find Original Source,FTX Stake in Anthropic,0,0
o3-implicit-raw-llm,Find Original Source,FTX Stake in Anthropic,1,0
o3-implicit-raw-llm,Find Original Source,Deepfake Increase,0,0
o3-implicit-raw-llm,Find Original Source,Deepfake Increase,1,0
o3-implicit-raw-llm,Find Original Source,Cybersecurity Talent Gap,0,1
o3-implicit-raw-llm,Find Original Source,Cybersecurity Talent Gap,1,1
o3-implicit-raw-llm,Find Original Source,Cybercrime Losses 2020,0,1
o3-implicit-raw-llm,Find Original Source,Cybercrime Losses 2020,1,1
o3-implicit-raw-llm,Find Original Source,ChatGPT Plus Subscribers,1,0
o3-implicit-raw-llm,Find Original Source,ChatGPT Plus Subscribers,0,0
o3-implicit-raw-llm,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
o3-implicit-raw-llm,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
o3-implicit-raw-llm,Find Original Source,AI Generated Propaganda,0,0
o3-implicit-raw-llm,Find Original Source,AI Generated Propaganda,1,0
o3-implicit-raw-llm,Gather Evidence,Schmidhuber's political views,1,0
o3-implicit-raw-llm,Gather Evidence,Schmidhuber's political views,0,0
o3-implicit-raw-llm,Gather Evidence,OpenAI Current Projects,0,0
o3-implicit-raw-llm,Gather Evidence,OpenAI Current Projects,1,0
o3-implicit-raw-llm,Gather Evidence,LLM Environmental Impact,1,0
o3-implicit-raw-llm,Gather Evidence,LLM Environmental Impact,0,0
o3-implicit-raw-llm,Gather Evidence,FrontierMath Difficulty,0,0
o3-implicit-raw-llm,Gather Evidence,FrontierMath Difficulty,1,0
o3-implicit-raw-llm,Gather Evidence,DeepSeek Safety Delays,0,0
o3-implicit-raw-llm,Gather Evidence,DeepSeek Safety Delays,1,0
o3-implicit-raw-llm,Gather Evidence,Chinese Extreme Risk Research,0,0
o3-implicit-raw-llm,Gather Evidence,Chinese Extreme Risk Research,1,0
o3-implicit-raw-llm,Gather Evidence,BAAI Cooperation,0,0.2
o3-implicit-raw-llm,Gather Evidence,BAAI Cooperation,1,0
o3-implicit-raw-llm,Gather Evidence,AI Research Automation Impact,0,0
o3-implicit-raw-llm,Gather Evidence,AI Research Automation Impact,1,0
o3-implicit-raw-llm,Gather Evidence,AI Forecasting vs Humans,0,0
o3-implicit-raw-llm,Gather Evidence,AI Forecasting vs Humans,1,0
o3-implicit-raw-llm,Gather Evidence,Agent Cybersec Scaffold,0,0
o3-implicit-raw-llm,Gather Evidence,Agent Cybersec Scaffold,1,0
o3-implicit-raw-llm,Populate Reference Class,Satellite Collisions,0,0.625
o3-implicit-raw-llm,Populate Reference Class,Satellite Collisions,1,0.307692307692308
o3-implicit-raw-llm,Populate Reference Class,Pathogen Lab Leaks,1,0.230769230769231
o3-implicit-raw-llm,Populate Reference Class,Pathogen Lab Leaks,0,0.153846153846154
o3-implicit-raw-llm,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.75
o3-implicit-raw-llm,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.75
o3-implicit-raw-llm,Populate Reference Class,Notable Cybersecurity Incidents,1,0.555555555555556
o3-implicit-raw-llm,Populate Reference Class,Notable Cybersecurity Incidents,0,0.555555555555556
o3-implicit-raw-llm,Populate Reference Class,Major Dam Failures,0,0.48780487804878
o3-implicit-raw-llm,Populate Reference Class,Major Dam Failures,1,0.463414634146341
o3-implicit-raw-llm,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.292682926829268
o3-implicit-raw-llm,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.292682926829268
o3-implicit-raw-llm,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.25
o3-implicit-raw-llm,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0
o3-implicit-raw-llm,Populate Reference Class,Federal Departments Cyber Breach,0,0.928571428571429
o3-implicit-raw-llm,Populate Reference Class,Federal Departments Cyber Breach,1,0.785714285714286
o3-implicit-raw-llm,Populate Reference Class,Cyberoffense Benchmarks,0,0
o3-implicit-raw-llm,Populate Reference Class,Cyberoffense Benchmarks,1,0
o3-implicit-raw-llm,Populate Reference Class,Current AI Models API,0,0
o3-implicit-raw-llm,Populate Reference Class,Current AI Models API,1,0
o3-implicit-raw-llm,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.457142857142857
o3-implicit-raw-llm,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.363636363636364
o3-implicit-raw-llm,Populate Reference Class,AI Datacenters,0,0
o3-implicit-raw-llm,Populate Reference Class,AI Datacenters,1,0
o3-implicit-raw-llm,Validate Claim,US Aid to Ukraine,1,1
o3-implicit-raw-llm,Validate Claim,US Aid to Ukraine,0,1
o3-implicit-raw-llm,Validate Claim,USAID Spending on Starlink,1,0.35
o3-implicit-raw-llm,Validate Claim,USAID Spending on Starlink,0,0.45
o3-implicit-raw-llm,Validate Claim,Tesla Stockpiles visible from space,1,0.700700700700701
o3-implicit-raw-llm,Validate Claim,Tesla Stockpiles visible from space,0,0.700700700700701
o3-implicit-raw-llm,Validate Claim,Tesla Hydrogen Car,1,0.95959595959596
o3-implicit-raw-llm,Validate Claim,Tesla Hydrogen Car,0,0.95959595959596
o3-implicit-raw-llm,Validate Claim,Tesla Fatality Rate,0,0.909090909090909
o3-implicit-raw-llm,Validate Claim,Tesla Fatality Rate,1,0.858585858585859
o3-implicit-raw-llm,Validate Claim,Scottish Child Poverty Rate,0,0.5
o3-implicit-raw-llm,Validate Claim,Scottish Child Poverty Rate,1,0.5
o3-implicit-raw-llm,Validate Claim,Rouhani Cabinet PhDs,0,0.707070707070707
o3-implicit-raw-llm,Validate Claim,Rouhani Cabinet PhDs,1,0.656565656565657
o3-implicit-raw-llm,Validate Claim,Mexican Impunity Rate,0,0.7
o3-implicit-raw-llm,Validate Claim,Mexican Impunity Rate,1,0.7
o3-implicit-raw-llm,Validate Claim,Medicaid Fraud,1,0.888888888888889
o3-implicit-raw-llm,Validate Claim,Medicaid Fraud,0,0.944444444444444
o3-implicit-raw-llm,Validate Claim,Ivanpah Bird Deaths,1,1
o3-implicit-raw-llm,Validate Claim,Ivanpah Bird Deaths,0,0.705882352941176
o3-implicit-raw-llm,Validate Claim,Irish Speakers in Northern Ireland,1,0.416666666666667
o3-implicit-raw-llm,Validate Claim,Irish Speakers in Northern Ireland,0,0.5
o3-implicit-raw-llm,Validate Claim,ChatGPT Energy Consumption,1,0.5
o3-implicit-raw-llm,Validate Claim,ChatGPT Energy Consumption,0,0.8
o3-implicit-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.727272727272727
o3-implicit-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
o3-implicit-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
o3-implicit-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
o3-implicit-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0.5
o3-implicit-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0.666666666666667
o3-implicit-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0.8
o3-implicit-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0.2
o3-implicit-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
o3-implicit-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0.470588235294118
o3-implicit-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
o3-implicit-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.5
o3-implicit-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,1
o3-implicit-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0.5
o3-implicit-react-query-document-text,Derive Number,Trump EOs,1,1
o3-implicit-react-query-document-text,Derive Number,Trump EOs,0,1
o3-implicit-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
o3-implicit-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
o3-implicit-react-query-document-text,Derive Number,RCP Polling Bias,1,1
o3-implicit-react-query-document-text,Derive Number,RCP Polling Bias,0,1
o3-implicit-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
o3-implicit-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
o3-implicit-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
o3-implicit-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
o3-implicit-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
o3-implicit-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
o3-implicit-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
o3-implicit-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
o3-implicit-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
o3-implicit-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
o3-implicit-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
o3-implicit-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
o3-implicit-react-query-document-text,Derive Number,Chess.com Account Closures,0,1
o3-implicit-react-query-document-text,Derive Number,Chess.com Account Closures,1,1
o3-implicit-react-query-document-text,Derive Number,Brazil Rainfall,0,0
o3-implicit-react-query-document-text,Derive Number,Brazil Rainfall,1,1
o3-implicit-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,1
o3-implicit-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,1
o3-implicit-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
o3-implicit-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,1
o3-implicit-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
o3-implicit-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
o3-implicit-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
o3-implicit-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
o3-implicit-react-query-document-text,Find Dataset,IPO Dataset,1,0
o3-implicit-react-query-document-text,Find Dataset,IPO Dataset,0,1
o3-implicit-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
o3-implicit-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
o3-implicit-react-query-document-text,Find Dataset,Deepfake Incidents,0,0.5
o3-implicit-react-query-document-text,Find Dataset,Deepfake Incidents,1,0.5
o3-implicit-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
o3-implicit-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
o3-implicit-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,1
o3-implicit-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
o3-implicit-react-query-document-text,Find Dataset,Container Transit Times,0,0
o3-implicit-react-query-document-text,Find Dataset,Container Transit Times,1,0
o3-implicit-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
o3-implicit-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,1
o3-implicit-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
o3-implicit-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
o3-implicit-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,1
o3-implicit-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,1
o3-implicit-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,1
o3-implicit-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,1
o3-implicit-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
o3-implicit-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
o3-implicit-react-query-document-text,Find Number,Singapore GDP 2023,0,1
o3-implicit-react-query-document-text,Find Number,Singapore GDP 2023,1,1
o3-implicit-react-query-document-text,Find Number,Return Not Found Correctly,0,1
o3-implicit-react-query-document-text,Find Number,Return Not Found Correctly,1,1
o3-implicit-react-query-document-text,Find Number,Personal Bankruptcies,0,1
o3-implicit-react-query-document-text,Find Number,Personal Bankruptcies,1,0
o3-implicit-react-query-document-text,Find Number,Paying Slack Users,1,1
o3-implicit-react-query-document-text,Find Number,Paying Slack Users,0,1
o3-implicit-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,1
o3-implicit-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,1
o3-implicit-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
o3-implicit-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
o3-implicit-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
o3-implicit-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
o3-implicit-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
o3-implicit-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
o3-implicit-react-query-document-text,Find Number,IPOs in 2007,0,0
o3-implicit-react-query-document-text,Find Number,IPOs in 2007,1,0
o3-implicit-react-query-document-text,Find Number,Instagram Revenue 2021,0,0
o3-implicit-react-query-document-text,Find Number,Instagram Revenue 2021,1,1
o3-implicit-react-query-document-text,Find Number,GPQA Performance,1,0
o3-implicit-react-query-document-text,Find Number,GPQA Performance,0,1
o3-implicit-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
o3-implicit-react-query-document-text,Find Number,FTX Stake in Anthropic,0,1
o3-implicit-react-query-document-text,Find Number,FDA Recalls,0,0
o3-implicit-react-query-document-text,Find Number,FDA Recalls,1,0
o3-implicit-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,1
o3-implicit-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,1
o3-implicit-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
o3-implicit-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
o3-implicit-react-query-document-text,Find Number,Dropbox Teams March 2024,1,1
o3-implicit-react-query-document-text,Find Number,Dropbox Teams March 2024,0,1
o3-implicit-react-query-document-text,Find Number,DJT Closing Price,0,1
o3-implicit-react-query-document-text,Find Number,DJT Closing Price,1,1
o3-implicit-react-query-document-text,Find Number,Deepseek H100s,1,0
o3-implicit-react-query-document-text,Find Number,Deepseek H100s,0,0
o3-implicit-react-query-document-text,Find Number,Cybench Performance,1,0
o3-implicit-react-query-document-text,Find Number,Cybench Performance,0,0
o3-implicit-react-query-document-text,Find Number,Chip Power Consumption,0,1
o3-implicit-react-query-document-text,Find Number,Chip Power Consumption,1,1
o3-implicit-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
o3-implicit-react-query-document-text,Find Number,Alternative Meat Market Size,0,0
o3-implicit-react-query-document-text,Find Original Source,SolarWinds,0,1
o3-implicit-react-query-document-text,Find Original Source,SolarWinds,1,1
o3-implicit-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
o3-implicit-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
o3-implicit-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,0
o3-implicit-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,0
o3-implicit-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
o3-implicit-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
o3-implicit-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
o3-implicit-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
o3-implicit-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,1
o3-implicit-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,1
o3-implicit-react-query-document-text,Find Original Source,Deepfake Increase,0,0
o3-implicit-react-query-document-text,Find Original Source,Deepfake Increase,1,0
o3-implicit-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,0
o3-implicit-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,0
o3-implicit-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
o3-implicit-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
o3-implicit-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
o3-implicit-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
o3-implicit-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
o3-implicit-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
o3-implicit-react-query-document-text,Find Original Source,AI Generated Propaganda,0,0
o3-implicit-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
o3-implicit-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
o3-implicit-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0.333333333333333
o3-implicit-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
o3-implicit-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
o3-implicit-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
o3-implicit-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0.333333333333333
o3-implicit-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,1
o3-implicit-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
o3-implicit-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
o3-implicit-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
o3-implicit-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0.333333333333333
o3-implicit-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0.333333333333333
o3-implicit-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.4
o3-implicit-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0.2
o3-implicit-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
o3-implicit-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
o3-implicit-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
o3-implicit-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0.333333333333333
o3-implicit-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
o3-implicit-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
o3-implicit-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.625
o3-implicit-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.533333333333333
o3-implicit-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.692307692307692
o3-implicit-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.307692307692308
o3-implicit-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.857142857142857
o3-implicit-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.857142857142857
o3-implicit-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.555555555555556
o3-implicit-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.666666666666667
o3-implicit-react-query-document-text,Populate Reference Class,Major Dam Failures,0,0.782608695652174
o3-implicit-react-query-document-text,Populate Reference Class,Major Dam Failures,1,0.48780487804878
o3-implicit-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.24390243902439
o3-implicit-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.365853658536585
o3-implicit-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.705882352941176
o3-implicit-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.5
o3-implicit-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.928571428571429
o3-implicit-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.928571428571429
o3-implicit-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0
o3-implicit-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0
o3-implicit-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.25
o3-implicit-react-query-document-text,Populate Reference Class,Current AI Models API,1,0.375
o3-implicit-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.555555555555556
o3-implicit-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.514285714285714
o3-implicit-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.166666666666667
o3-implicit-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.166666666666667
o3-implicit-react-query-document-text,Validate Claim,US Aid to Ukraine,1,1
o3-implicit-react-query-document-text,Validate Claim,US Aid to Ukraine,0,0.978947368421053
o3-implicit-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.2
o3-implicit-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.2
o3-implicit-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.750750750750751
o3-implicit-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.750750750750751
o3-implicit-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.95959595959596
o3-implicit-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.96969696969697
o3-implicit-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.858585858585859
o3-implicit-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.909090909090909
o3-implicit-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.833333333333333
o3-implicit-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.833333333333333
o3-implicit-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.404040404040404
o3-implicit-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.808080808080808
o3-implicit-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.6
o3-implicit-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.5
o3-implicit-react-query-document-text,Validate Claim,Medicaid Fraud,1,1
o3-implicit-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.966666666666667
o3-implicit-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.941176470588235
o3-implicit-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.882352941176471
o3-implicit-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.583333333333333
o3-implicit-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.583333333333333
o3-implicit-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.7
o3-implicit-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.36
o3-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.666666666666667
o3-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.714285714285714
o3-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
o3-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
o3-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0.666666666666667
o3-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0.666666666666667
o3-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
o3-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,1
o3-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
o3-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0
o3-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,0.333333333333333
o3-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.5
o3-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,1
o3-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0.166666666666667
o3-react-query-document-text,Derive Number,Trump EOs,1,0
o3-react-query-document-text,Derive Number,Trump EOs,0,0
o3-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
o3-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
o3-react-query-document-text,Derive Number,RCP Polling Bias,1,0
o3-react-query-document-text,Derive Number,RCP Polling Bias,0,0
o3-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
o3-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
o3-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
o3-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
o3-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
o3-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
o3-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
o3-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
o3-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
o3-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
o3-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
o3-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
o3-react-query-document-text,Derive Number,Chess.com Account Closures,0,1
o3-react-query-document-text,Derive Number,Chess.com Account Closures,1,1
o3-react-query-document-text,Derive Number,Brazil Rainfall,0,0
o3-react-query-document-text,Derive Number,Brazil Rainfall,1,0
o3-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,1
o3-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,1
o3-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
o3-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,1
o3-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0
o3-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
o3-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
o3-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
o3-react-query-document-text,Find Dataset,IPO Dataset,1,1
o3-react-query-document-text,Find Dataset,IPO Dataset,0,0
o3-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
o3-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
o3-react-query-document-text,Find Dataset,Deepfake Incidents,0,1
o3-react-query-document-text,Find Dataset,Deepfake Incidents,1,0.5
o3-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
o3-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
o3-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,1
o3-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,1
o3-react-query-document-text,Find Dataset,Container Transit Times,0,0
o3-react-query-document-text,Find Dataset,Container Transit Times,1,0
o3-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
o3-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,0
o3-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
o3-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
o3-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,1
o3-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,1
o3-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,1
o3-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,1
o3-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
o3-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
o3-react-query-document-text,Find Number,Singapore GDP 2023,0,1
o3-react-query-document-text,Find Number,Singapore GDP 2023,1,1
o3-react-query-document-text,Find Number,Return Not Found Correctly,0,1
o3-react-query-document-text,Find Number,Return Not Found Correctly,1,1
o3-react-query-document-text,Find Number,Personal Bankruptcies,0,0
o3-react-query-document-text,Find Number,Personal Bankruptcies,1,1
o3-react-query-document-text,Find Number,Paying Slack Users,1,1
o3-react-query-document-text,Find Number,Paying Slack Users,0,1
o3-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,1
o3-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,1
o3-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
o3-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
o3-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
o3-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
o3-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
o3-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
o3-react-query-document-text,Find Number,IPOs in 2007,0,0
o3-react-query-document-text,Find Number,IPOs in 2007,1,0
o3-react-query-document-text,Find Number,Instagram Revenue 2021,0,1
o3-react-query-document-text,Find Number,Instagram Revenue 2021,1,0
o3-react-query-document-text,Find Number,GPQA Performance,1,0
o3-react-query-document-text,Find Number,GPQA Performance,0,1
o3-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
o3-react-query-document-text,Find Number,FTX Stake in Anthropic,0,1
o3-react-query-document-text,Find Number,FDA Recalls,0,0
o3-react-query-document-text,Find Number,FDA Recalls,1,0
o3-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,1
o3-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,1
o3-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
o3-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
o3-react-query-document-text,Find Number,Dropbox Teams March 2024,1,0
o3-react-query-document-text,Find Number,Dropbox Teams March 2024,0,1
o3-react-query-document-text,Find Number,DJT Closing Price,0,1
o3-react-query-document-text,Find Number,DJT Closing Price,1,1
o3-react-query-document-text,Find Number,Deepseek H100s,1,0
o3-react-query-document-text,Find Number,Deepseek H100s,0,1
o3-react-query-document-text,Find Number,Cybench Performance,1,0
o3-react-query-document-text,Find Number,Cybench Performance,0,0
o3-react-query-document-text,Find Number,Chip Power Consumption,0,1
o3-react-query-document-text,Find Number,Chip Power Consumption,1,1
o3-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
o3-react-query-document-text,Find Number,Alternative Meat Market Size,0,1
o3-react-query-document-text,Find Original Source,SolarWinds,0,1
o3-react-query-document-text,Find Original Source,SolarWinds,1,1
o3-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
o3-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
o3-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,0
o3-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,0
o3-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,1
o3-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
o3-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,1
o3-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,1
o3-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
o3-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,1
o3-react-query-document-text,Find Original Source,Deepfake Increase,0,0
o3-react-query-document-text,Find Original Source,Deepfake Increase,1,0
o3-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,0
o3-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,0
o3-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
o3-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
o3-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
o3-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,1
o3-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
o3-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
o3-react-query-document-text,Find Original Source,AI Generated Propaganda,0,0
o3-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
o3-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
o3-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
o3-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
o3-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
o3-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
o3-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
o3-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0.5
o3-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0.5
o3-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,1
o3-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
o3-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
o3-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
o3-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.4
o3-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0
o3-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
o3-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
o3-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
o3-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
o3-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
o3-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
o3-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.736842105263158
o3-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.625
o3-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.230769230769231
o3-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.538461538461538
o3-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.857142857142857
o3-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.857142857142857
o3-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.555555555555556
o3-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.888888888888889
o3-react-query-document-text,Populate Reference Class,Major Dam Failures,0,0.639175257731959
o3-react-query-document-text,Populate Reference Class,Major Dam Failures,1,0.837606837606838
o3-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.341463414634146
o3-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.390243902439024
o3-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.705882352941176
o3-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.571428571428571
o3-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.928571428571429
o3-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,1
o3-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0
o3-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0
o3-react-query-document-text,Populate Reference Class,Current AI Models API,0,0
o3-react-query-document-text,Populate Reference Class,Current AI Models API,1,0
o3-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.514285714285714
o3-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.608695652173913
o3-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.333333333333333
o3-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.166666666666667
o3-react-query-document-text,Validate Claim,US Aid to Ukraine,1,1
o3-react-query-document-text,Validate Claim,US Aid to Ukraine,0,1
o3-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.2
o3-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.1
o3-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.850850850850851
o3-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.850850850850851
o3-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.95959595959596
o3-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.95959595959596
o3-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.858585858585859
o3-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.757575757575758
o3-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,1
o3-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.3
o3-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.808080808080808
o3-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.808080808080808
o3-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.5
o3-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.4
o3-react-query-document-text,Validate Claim,Medicaid Fraud,1,1
o3-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444445
o3-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.882352941176471
o3-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.882352941176471
o3-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.666666666666667
o3-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.5
o3-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.4
o3-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.4
sonnet-3-7-explicit-thinking-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.727272727272727
sonnet-3-7-explicit-thinking-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
sonnet-3-7-explicit-thinking-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0.666666666666667
sonnet-3-7-explicit-thinking-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0.666666666666667
sonnet-3-7-explicit-thinking-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0.6
sonnet-3-7-explicit-thinking-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0.666666666666667
sonnet-3-7-explicit-thinking-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0.5
sonnet-3-7-explicit-thinking-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0.833333333333333
sonnet-3-7-explicit-thinking-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0.833333333333333
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Trump EOs,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Trump EOs,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,RCP Polling Bias,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,RCP Polling Bias,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Chess.com Account Closures,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Brazil Rainfall,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Brazil Rainfall,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,IPO Dataset,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,IPO Dataset,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Deepfake Incidents,0,0.5
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Deepfake Incidents,1,0.5
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Container Transit Times,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Container Transit Times,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Singapore GDP 2023,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Singapore GDP 2023,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Return Not Found Correctly,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Return Not Found Correctly,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Personal Bankruptcies,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Personal Bankruptcies,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Paying Slack Users,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Paying Slack Users,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,IPOs in 2007,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,IPOs in 2007,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Instagram Revenue 2021,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Instagram Revenue 2021,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,GPQA Performance,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,GPQA Performance,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,FTX Stake in Anthropic,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,FDA Recalls,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,FDA Recalls,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Dropbox Teams March 2024,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Dropbox Teams March 2024,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,DJT Closing Price,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,DJT Closing Price,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Deepseek H100s,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Deepseek H100s,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Cybench Performance,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Cybench Performance,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Chip Power Consumption,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Chip Power Consumption,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Alternative Meat Market Size,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Number,Alternative Meat Market Size,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,SolarWinds,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,SolarWinds,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,Deepfake Increase,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,Deepfake Increase,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,AI Generated Propaganda,0,1
sonnet-3-7-explicit-thinking-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0.333333333333333
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0.5
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,1
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.2
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0.4
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0.333333333333333
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
sonnet-3-7-explicit-thinking-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.4
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.285714285714286
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.384615384615385
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.384615384615385
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.75
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.666666666666667
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.777777777777778
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.555555555555556
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Major Dam Failures,0,0.441558441558442
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Major Dam Failures,1,0.378378378378378
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.121951219512195
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0975609756097561
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.705882352941176
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.705882352941176
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.714285714285714
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.714285714285714
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.5
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.333333333333333
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.5
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Current AI Models API,1,0.5
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.470588235294118
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.594594594594595
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.333333333333333
sonnet-3-7-explicit-thinking-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.333333333333333
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,US Aid to Ukraine,1,0.957894736842105
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,US Aid to Ukraine,0,0.957894736842105
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.05
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.01
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.700700700700701
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.950950950950951
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.98989898989899
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.98989898989899
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.858585858585859
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.808080808080808
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.333333333333333
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.833333333333333
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.95959595959596
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.95959595959596
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.2
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Medicaid Fraud,1,0.911111111111111
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444445
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.882352941176471
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.882352941176471
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.416666666666667
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.416666666666667
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.6
sonnet-3-7-explicit-thinking-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.3
sonnet-3-7-nonthinking-raw-llm-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.375
sonnet-3-7-nonthinking-raw-llm-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.444444444444444
sonnet-3-7-nonthinking-raw-llm-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Compile Dataset,Special Olympic Medals,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Compile Dataset,Special Olympic Medals,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,0.5
sonnet-3-7-nonthinking-raw-llm-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.666666666666667
sonnet-3-7-nonthinking-raw-llm-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0.153846153846154
sonnet-3-7-nonthinking-raw-llm-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0.166666666666667
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Trump EOs,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Trump EOs,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,RCP Polling Bias,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,RCP Polling Bias,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Open Model MMLU Lag,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Open Model MMLU Lag,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Iveco Emissions Reduction,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Iveco Emissions Reduction,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Chess.com Account Closures,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Chess.com Account Closures,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Brazil Rainfall,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Brazil Rainfall,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Turkey Inflation Rate,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Turkey Inflation Rate,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,IPO Dataset,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,IPO Dataset,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,FDA Recalls Dataset,0,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,FDA Recalls Dataset,1,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Deepfake Incidents,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Deepfake Incidents,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Cyber Events Dataset,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Cyber Events Dataset,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Container Transit Times,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Container Transit Times,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,VW 2022 Emissions Reduction,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,VW 2022 Emissions Reduction,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Singapore GDP 2023,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Singapore GDP 2023,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Return Not Found Correctly,0,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Return Not Found Correctly,1,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Personal Bankruptcies,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Personal Bankruptcies,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Paying Slack Users,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Paying Slack Users,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,OpenAI API ARR June 2023,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,IPOs in 2007,0,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,IPOs in 2007,1,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Instagram Revenue 2021,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Instagram Revenue 2021,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,GPQA Performance,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,GPQA Performance,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,FTX Stake in Anthropic,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,FTX Stake in Anthropic,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,FDA Recalls,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,FDA Recalls,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,EU Gas Storage Capacity,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,EU Gas Storage Capacity,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Dropbox Teams March 2024,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Dropbox Teams March 2024,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,DJT Closing Price,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,DJT Closing Price,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Deepseek H100s,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Deepseek H100s,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Cybench Performance,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Cybench Performance,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Chip Power Consumption,0,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Chip Power Consumption,1,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Alternative Meat Market Size,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Number,Alternative Meat Market Size,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,SolarWinds,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,SolarWinds,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,Ransomware Payout Increase,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,Ransomware Payout Increase,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,Deepfake Increase,0,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,Deepfake Increase,1,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,AI Generated Propaganda,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Find Original Source,AI Generated Propaganda,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,LLM Environmental Impact,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,LLM Environmental Impact,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0.333333333333333
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,BAAI Cooperation,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,BAAI Cooperation,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Satellite Collisions,0,0.352941176470588
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Satellite Collisions,1,0.352941176470588
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.153846153846154
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.153846153846154
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.6
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.545454545454545
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.555555555555556
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.666666666666667
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Major Dam Failures,0,0.378378378378378
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Major Dam Failures,1,0.378378378378378
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.195121951219512
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.195121951219512
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.571428571428571
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.571428571428571
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.166666666666667
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Current AI Models API,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Current AI Models API,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.514285714285714
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.571428571428572
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,AI Datacenters,0,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Populate Reference Class,AI Datacenters,1,0
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,US Aid to Ukraine,1,0.957894736842105
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,US Aid to Ukraine,0,0.957894736842105
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.02
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.05
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.950950950950951
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.900900900900901
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Tesla Hydrogen Car,1,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Tesla Hydrogen Car,0,1
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.858585858585859
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.858585858585859
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.333333333333333
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.166666666666667
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.858585858585859
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.757575757575758
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.4
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.4
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Medicaid Fraud,1,0.944444444444445
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Medicaid Fraud,0,0.944444444444445
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.882352941176471
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.823529411764706
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.0833333333333334
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.166666666666667
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.3
sonnet-3-7-nonthinking-raw-llm-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.4
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.727272727272727
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.666666666666667
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Special Olympic Medals,0,0.666666666666667
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Special Olympic Medals,1,0.666666666666667
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0.8
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0.588235294117647
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.666666666666667
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0.833333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0.833333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Trump EOs,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Trump EOs,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,RCP Polling Bias,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,RCP Polling Bias,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Open Model MMLU Lag,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Open Model MMLU Lag,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Chess.com Account Closures,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Chess.com Account Closures,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Brazil Rainfall,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Brazil Rainfall,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,IPO Dataset,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,IPO Dataset,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,FDA Recalls Dataset,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,FDA Recalls Dataset,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Deepfake Incidents,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Deepfake Incidents,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Cyber Events Dataset,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Cyber Events Dataset,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Container Transit Times,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Container Transit Times,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Singapore GDP 2023,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Singapore GDP 2023,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Return Not Found Correctly,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Return Not Found Correctly,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Personal Bankruptcies,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Personal Bankruptcies,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Paying Slack Users,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Paying Slack Users,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,OpenAI API ARR June 2023,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,OpenAI API ARR June 2023,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,IPOs in 2007,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,IPOs in 2007,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Instagram Revenue 2021,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Instagram Revenue 2021,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,GPQA Performance,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,GPQA Performance,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,FTX Stake in Anthropic,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,FTX Stake in Anthropic,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,FDA Recalls,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,FDA Recalls,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,EU Gas Storage Capacity,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,EU Gas Storage Capacity,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Dropbox Teams March 2024,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Dropbox Teams March 2024,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,DJT Closing Price,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,DJT Closing Price,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Deepseek H100s,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Deepseek H100s,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Cybench Performance,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Cybench Performance,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Chip Power Consumption,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Chip Power Consumption,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Alternative Meat Market Size,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Number,Alternative Meat Market Size,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,SolarWinds,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,SolarWinds,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Ransomware Payout Increase,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Ransomware Payout Increase,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,FTX Stake in Anthropic,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Deepfake Increase,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Deepfake Increase,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,AI Generated Propaganda,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Find Original Source,AI Generated Propaganda,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,OpenAI Current Projects,0,0.666666666666667
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,LLM Environmental Impact,1,0.333333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,LLM Environmental Impact,0,0.333333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,FrontierMath Difficulty,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,BAAI Cooperation,0,0.2
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,BAAI Cooperation,1,0.4
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Satellite Collisions,0,0.4
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Satellite Collisions,1,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.230769230769231
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.384615384615385
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.333333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.666666666666667
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.666666666666667
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Major Dam Failures,0,0.338028169014085
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Major Dam Failures,1,0.351351351351351
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.0975609756097561
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0975609756097561
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.705882352941176
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.625
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.571428571428571
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.333333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Current AI Models API,0,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Current AI Models API,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.424242424242424
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.424242424242424
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,AI Datacenters,0,0.666666666666667
sonnet-3-7-nonthinking-react-explicit-query-document-text,Populate Reference Class,AI Datacenters,1,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,US Aid to Ukraine,1,0.957894736842105
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,US Aid to Ukraine,0,0.947368421052632
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,USAID Spending on Starlink,1,0
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.05
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.950950950950951
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.900900900900901
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Hydrogen Car,1,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Hydrogen Car,0,1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.606060606060606
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.606060606060606
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.833333333333333
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,0.666666666666667
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.95959595959596
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.909090909090909
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.4
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.1
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Medicaid Fraud,1,0.9
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Medicaid Fraud,0,0.9
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.835294117647059
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.835294117647059
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.416666666666667
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.5
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.2
sonnet-3-7-nonthinking-react-explicit-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,0.4
sonnet-3-7-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
sonnet-3-7-thinking-raw-llm,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.470588235294118
sonnet-3-7-thinking-raw-llm,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.421052631578947
sonnet-3-7-thinking-raw-llm,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
sonnet-3-7-thinking-raw-llm,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
sonnet-3-7-thinking-raw-llm,Compile Dataset,Special Olympic Medals,1,0
sonnet-3-7-thinking-raw-llm,Compile Dataset,Special Olympic Medals,0,0
sonnet-3-7-thinking-raw-llm,Compile Dataset,Software Developer Jobs 2019 to 2023,0,0
sonnet-3-7-thinking-raw-llm,Compile Dataset,Software Developer Jobs 2019 to 2023,1,0
sonnet-3-7-thinking-raw-llm,Compile Dataset,Reasoning Model API Costs,0,0
sonnet-3-7-thinking-raw-llm,Compile Dataset,Reasoning Model API Costs,1,0
sonnet-3-7-thinking-raw-llm,Compile Dataset,Cybersecurity Company Financials,0,0.666666666666667
sonnet-3-7-thinking-raw-llm,Compile Dataset,Cybersecurity Company Financials,1,0.333333333333333
sonnet-3-7-thinking-raw-llm,Compile Dataset,Air Travel Busiest Days,0,0.166666666666667
sonnet-3-7-thinking-raw-llm,Compile Dataset,Air Travel Busiest Days,1,0.166666666666667
sonnet-3-7-thinking-raw-llm,Derive Number,Trump EOs,1,0
sonnet-3-7-thinking-raw-llm,Derive Number,Trump EOs,0,0
sonnet-3-7-thinking-raw-llm,Derive Number,Software Developer Salaries 2021 to 2023,0,0
sonnet-3-7-thinking-raw-llm,Derive Number,Software Developer Salaries 2021 to 2023,1,0
sonnet-3-7-thinking-raw-llm,Derive Number,RCP Polling Bias,1,0
sonnet-3-7-thinking-raw-llm,Derive Number,RCP Polling Bias,0,0
sonnet-3-7-thinking-raw-llm,Derive Number,Open Model MMLU Lag,0,0
sonnet-3-7-thinking-raw-llm,Derive Number,Open Model MMLU Lag,1,0
sonnet-3-7-thinking-raw-llm,Derive Number,NZ Whooping Cough Cases,1,0
sonnet-3-7-thinking-raw-llm,Derive Number,NZ Whooping Cough Cases,0,0
sonnet-3-7-thinking-raw-llm,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
sonnet-3-7-thinking-raw-llm,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
sonnet-3-7-thinking-raw-llm,Derive Number,Iveco Emissions Reduction,0,0
sonnet-3-7-thinking-raw-llm,Derive Number,Iveco Emissions Reduction,1,0
sonnet-3-7-thinking-raw-llm,Derive Number,Highest GDP Per Cow 2023,0,0
sonnet-3-7-thinking-raw-llm,Derive Number,Highest GDP Per Cow 2023,1,0
sonnet-3-7-thinking-raw-llm,Derive Number,Frontier Tokens Per Param 2024,0,0
sonnet-3-7-thinking-raw-llm,Derive Number,Frontier Tokens Per Param 2024,1,0
sonnet-3-7-thinking-raw-llm,Derive Number,Chess.com Account Closures,0,0
sonnet-3-7-thinking-raw-llm,Derive Number,Chess.com Account Closures,1,0
sonnet-3-7-thinking-raw-llm,Derive Number,Brazil Rainfall,0,0
sonnet-3-7-thinking-raw-llm,Derive Number,Brazil Rainfall,1,0
sonnet-3-7-thinking-raw-llm,Derive Number,Air Travel Thanksgiving 2024,0,0
sonnet-3-7-thinking-raw-llm,Derive Number,Air Travel Thanksgiving 2024,1,0
sonnet-3-7-thinking-raw-llm,Find Dataset,World Bank GDP Growth Dataset,0,0
sonnet-3-7-thinking-raw-llm,Find Dataset,World Bank GDP Growth Dataset,1,1
sonnet-3-7-thinking-raw-llm,Find Dataset,Turkey Inflation Rate,1,0
sonnet-3-7-thinking-raw-llm,Find Dataset,Turkey Inflation Rate,0,0
sonnet-3-7-thinking-raw-llm,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
sonnet-3-7-thinking-raw-llm,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,0
sonnet-3-7-thinking-raw-llm,Find Dataset,IPO Dataset,1,0
sonnet-3-7-thinking-raw-llm,Find Dataset,IPO Dataset,0,0
sonnet-3-7-thinking-raw-llm,Find Dataset,FDA Recalls Dataset,0,0
sonnet-3-7-thinking-raw-llm,Find Dataset,FDA Recalls Dataset,1,0
sonnet-3-7-thinking-raw-llm,Find Dataset,Deepfake Incidents,0,0
sonnet-3-7-thinking-raw-llm,Find Dataset,Deepfake Incidents,1,0
sonnet-3-7-thinking-raw-llm,Find Dataset,Cyber Events Dataset,0,0
sonnet-3-7-thinking-raw-llm,Find Dataset,Cyber Events Dataset,1,0
sonnet-3-7-thinking-raw-llm,Find Dataset,Cybench First Solve Times Dataset,0,0
sonnet-3-7-thinking-raw-llm,Find Dataset,Cybench First Solve Times Dataset,1,0
sonnet-3-7-thinking-raw-llm,Find Dataset,Container Transit Times,0,0
sonnet-3-7-thinking-raw-llm,Find Dataset,Container Transit Times,1,0
sonnet-3-7-thinking-raw-llm,Find Dataset,Chinese Household Savings Rate Dataset,0,0
sonnet-3-7-thinking-raw-llm,Find Dataset,Chinese Household Savings Rate Dataset,1,1
sonnet-3-7-thinking-raw-llm,Find Dataset,Chinese Disposable Income Dataset,0,0
sonnet-3-7-thinking-raw-llm,Find Dataset,Chinese Disposable Income Dataset,1,0
sonnet-3-7-thinking-raw-llm,Find Dataset,Chinese AI Labs Dataset,0,0
sonnet-3-7-thinking-raw-llm,Find Dataset,Chinese AI Labs Dataset,1,0
sonnet-3-7-thinking-raw-llm,Find Number,World Bank GDP Turkmenistan,1,1
sonnet-3-7-thinking-raw-llm,Find Number,World Bank GDP Turkmenistan,0,0
sonnet-3-7-thinking-raw-llm,Find Number,VW 2022 Emissions Reduction,0,0
sonnet-3-7-thinking-raw-llm,Find Number,VW 2022 Emissions Reduction,1,0
sonnet-3-7-thinking-raw-llm,Find Number,Singapore GDP 2023,0,0
sonnet-3-7-thinking-raw-llm,Find Number,Singapore GDP 2023,1,0
sonnet-3-7-thinking-raw-llm,Find Number,Return Not Found Correctly,0,1
sonnet-3-7-thinking-raw-llm,Find Number,Return Not Found Correctly,1,1
sonnet-3-7-thinking-raw-llm,Find Number,Personal Bankruptcies,0,0
sonnet-3-7-thinking-raw-llm,Find Number,Personal Bankruptcies,1,0
sonnet-3-7-thinking-raw-llm,Find Number,Paying Slack Users,1,1
sonnet-3-7-thinking-raw-llm,Find Number,Paying Slack Users,0,1
sonnet-3-7-thinking-raw-llm,Find Number,OpenAI API ARR June 2023,1,0
sonnet-3-7-thinking-raw-llm,Find Number,OpenAI API ARR June 2023,0,0
sonnet-3-7-thinking-raw-llm,Find Number,Nvidia Drop After Earnings Call,0,0
sonnet-3-7-thinking-raw-llm,Find Number,Nvidia Drop After Earnings Call,1,0
sonnet-3-7-thinking-raw-llm,Find Number,Lowest Hospitalisation Rate,1,0
sonnet-3-7-thinking-raw-llm,Find Number,Lowest Hospitalisation Rate,0,0
sonnet-3-7-thinking-raw-llm,Find Number,Iveco 2021 Scope 1 Emissions,0,0
sonnet-3-7-thinking-raw-llm,Find Number,Iveco 2021 Scope 1 Emissions,1,0
sonnet-3-7-thinking-raw-llm,Find Number,IPOs in 2007,0,0
sonnet-3-7-thinking-raw-llm,Find Number,IPOs in 2007,1,1
sonnet-3-7-thinking-raw-llm,Find Number,Instagram Revenue 2021,0,0
sonnet-3-7-thinking-raw-llm,Find Number,Instagram Revenue 2021,1,0
sonnet-3-7-thinking-raw-llm,Find Number,GPQA Performance,1,0
sonnet-3-7-thinking-raw-llm,Find Number,GPQA Performance,0,0
sonnet-3-7-thinking-raw-llm,Find Number,FTX Stake in Anthropic,1,1
sonnet-3-7-thinking-raw-llm,Find Number,FTX Stake in Anthropic,0,1
sonnet-3-7-thinking-raw-llm,Find Number,FDA Recalls,0,0
sonnet-3-7-thinking-raw-llm,Find Number,FDA Recalls,1,0
sonnet-3-7-thinking-raw-llm,Find Number,Excess Covid Deaths UK 2023,0,0
sonnet-3-7-thinking-raw-llm,Find Number,Excess Covid Deaths UK 2023,1,0
sonnet-3-7-thinking-raw-llm,Find Number,EU Gas Storage Capacity,1,0
sonnet-3-7-thinking-raw-llm,Find Number,EU Gas Storage Capacity,0,0
sonnet-3-7-thinking-raw-llm,Find Number,Dropbox Teams March 2024,1,0
sonnet-3-7-thinking-raw-llm,Find Number,Dropbox Teams March 2024,0,0
sonnet-3-7-thinking-raw-llm,Find Number,DJT Closing Price,0,0
sonnet-3-7-thinking-raw-llm,Find Number,DJT Closing Price,1,0
sonnet-3-7-thinking-raw-llm,Find Number,Deepseek H100s,1,0
sonnet-3-7-thinking-raw-llm,Find Number,Deepseek H100s,0,0
sonnet-3-7-thinking-raw-llm,Find Number,Cybench Performance,1,0
sonnet-3-7-thinking-raw-llm,Find Number,Cybench Performance,0,0
sonnet-3-7-thinking-raw-llm,Find Number,Chip Power Consumption,0,1
sonnet-3-7-thinking-raw-llm,Find Number,Chip Power Consumption,1,1
sonnet-3-7-thinking-raw-llm,Find Number,Alternative Meat Market Size,1,0
sonnet-3-7-thinking-raw-llm,Find Number,Alternative Meat Market Size,0,0
sonnet-3-7-thinking-raw-llm,Find Original Source,SolarWinds,0,0
sonnet-3-7-thinking-raw-llm,Find Original Source,SolarWinds,1,0
sonnet-3-7-thinking-raw-llm,Find Original Source,Social Cost of Phone-Based Scams,1,0
sonnet-3-7-thinking-raw-llm,Find Original Source,Social Cost of Phone-Based Scams,0,0
sonnet-3-7-thinking-raw-llm,Find Original Source,Ransomware Payout Increase,0,0
sonnet-3-7-thinking-raw-llm,Find Original Source,Ransomware Payout Increase,1,0
sonnet-3-7-thinking-raw-llm,Find Original Source,Phishing Link Clicks Increase,1,0
sonnet-3-7-thinking-raw-llm,Find Original Source,Phishing Link Clicks Increase,0,0
sonnet-3-7-thinking-raw-llm,Find Original Source,Global Cost of Cyberattacks,0,0
sonnet-3-7-thinking-raw-llm,Find Original Source,Global Cost of Cyberattacks,1,0
sonnet-3-7-thinking-raw-llm,Find Original Source,FTX Stake in Anthropic,0,0
sonnet-3-7-thinking-raw-llm,Find Original Source,FTX Stake in Anthropic,1,0
sonnet-3-7-thinking-raw-llm,Find Original Source,Deepfake Increase,0,1
sonnet-3-7-thinking-raw-llm,Find Original Source,Deepfake Increase,1,0
sonnet-3-7-thinking-raw-llm,Find Original Source,Cybersecurity Talent Gap,0,1
sonnet-3-7-thinking-raw-llm,Find Original Source,Cybersecurity Talent Gap,1,1
sonnet-3-7-thinking-raw-llm,Find Original Source,Cybercrime Losses 2020,0,1
sonnet-3-7-thinking-raw-llm,Find Original Source,Cybercrime Losses 2020,1,1
sonnet-3-7-thinking-raw-llm,Find Original Source,ChatGPT Plus Subscribers,1,0
sonnet-3-7-thinking-raw-llm,Find Original Source,ChatGPT Plus Subscribers,0,0
sonnet-3-7-thinking-raw-llm,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
sonnet-3-7-thinking-raw-llm,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
sonnet-3-7-thinking-raw-llm,Find Original Source,AI Generated Propaganda,0,0
sonnet-3-7-thinking-raw-llm,Find Original Source,AI Generated Propaganda,1,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,Schmidhuber's political views,1,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,Schmidhuber's political views,0,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,OpenAI Current Projects,0,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,OpenAI Current Projects,1,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,LLM Environmental Impact,1,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,LLM Environmental Impact,0,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,FrontierMath Difficulty,0,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,FrontierMath Difficulty,1,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,DeepSeek Safety Delays,0,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,DeepSeek Safety Delays,1,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,Chinese Extreme Risk Research,0,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,Chinese Extreme Risk Research,1,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,BAAI Cooperation,0,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,BAAI Cooperation,1,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,AI Research Automation Impact,0,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,AI Research Automation Impact,1,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,AI Forecasting vs Humans,0,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,AI Forecasting vs Humans,1,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,Agent Cybersec Scaffold,0,0
sonnet-3-7-thinking-raw-llm,Gather Evidence,Agent Cybersec Scaffold,1,0
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Satellite Collisions,0,0.5
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Satellite Collisions,1,0.5
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Pathogen Lab Leaks,1,0.153846153846154
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Pathogen Lab Leaks,0,0.153846153846154
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.666666666666667
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.666666666666667
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Notable Cybersecurity Incidents,1,0.555555555555556
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Notable Cybersecurity Incidents,0,0.666666666666667
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Major Dam Failures,0,0.351351351351351
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Major Dam Failures,1,0.4
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.195121951219512
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.170731707317073
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.333333333333333
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.571428571428571
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Federal Departments Cyber Breach,0,0.928571428571429
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Federal Departments Cyber Breach,1,0.928571428571429
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Cyberoffense Benchmarks,0,0
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Cyberoffense Benchmarks,1,0
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Current AI Models API,0,0
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Current AI Models API,1,0
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.514285714285714
sonnet-3-7-thinking-raw-llm,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.514285714285714
sonnet-3-7-thinking-raw-llm,Populate Reference Class,AI Datacenters,0,0
sonnet-3-7-thinking-raw-llm,Populate Reference Class,AI Datacenters,1,0
sonnet-3-7-thinking-raw-llm,Validate Claim,US Aid to Ukraine,1,0.968421052631579
sonnet-3-7-thinking-raw-llm,Validate Claim,US Aid to Ukraine,0,0.957894736842105
sonnet-3-7-thinking-raw-llm,Validate Claim,USAID Spending on Starlink,1,0.05
sonnet-3-7-thinking-raw-llm,Validate Claim,USAID Spending on Starlink,0,0.05
sonnet-3-7-thinking-raw-llm,Validate Claim,Tesla Stockpiles visible from space,1,0.950950950950951
sonnet-3-7-thinking-raw-llm,Validate Claim,Tesla Stockpiles visible from space,0,0.900900900900901
sonnet-3-7-thinking-raw-llm,Validate Claim,Tesla Hydrogen Car,1,1
sonnet-3-7-thinking-raw-llm,Validate Claim,Tesla Hydrogen Car,0,1
sonnet-3-7-thinking-raw-llm,Validate Claim,Tesla Fatality Rate,0,0.97979797979798
sonnet-3-7-thinking-raw-llm,Validate Claim,Tesla Fatality Rate,1,0.909090909090909
sonnet-3-7-thinking-raw-llm,Validate Claim,Scottish Child Poverty Rate,0,0.333333333333333
sonnet-3-7-thinking-raw-llm,Validate Claim,Scottish Child Poverty Rate,1,0.333333333333333
sonnet-3-7-thinking-raw-llm,Validate Claim,Rouhani Cabinet PhDs,0,0.808080808080808
sonnet-3-7-thinking-raw-llm,Validate Claim,Rouhani Cabinet PhDs,1,0.858585858585859
sonnet-3-7-thinking-raw-llm,Validate Claim,Mexican Impunity Rate,0,0.3
sonnet-3-7-thinking-raw-llm,Validate Claim,Mexican Impunity Rate,1,0.3
sonnet-3-7-thinking-raw-llm,Validate Claim,Medicaid Fraud,1,1
sonnet-3-7-thinking-raw-llm,Validate Claim,Medicaid Fraud,0,1
sonnet-3-7-thinking-raw-llm,Validate Claim,Ivanpah Bird Deaths,1,0.882352941176471
sonnet-3-7-thinking-raw-llm,Validate Claim,Ivanpah Bird Deaths,0,0.882352941176471
sonnet-3-7-thinking-raw-llm,Validate Claim,Irish Speakers in Northern Ireland,1,0.333333333333333
sonnet-3-7-thinking-raw-llm,Validate Claim,Irish Speakers in Northern Ireland,0,0.25
sonnet-3-7-thinking-raw-llm,Validate Claim,ChatGPT Energy Consumption,1,0.6
sonnet-3-7-thinking-raw-llm,Validate Claim,ChatGPT Energy Consumption,0,0.3
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,1,0.727272727272727
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Uncontrolled Rocket Reentries by China,0,0.727272727272727
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,1,1
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Time for Companies to Scale from $1B to $100B,0,1
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Special Olympic Medals,0,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Special Olympic Medals,1,0.666666666666667
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,1,1
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Software Developer Jobs 2019 to 2023,0,1
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Reasoning Model API Costs,1,0.526315789473684
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Reasoning Model API Costs,0,0.555555555555556
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,1,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Cybersecurity Company Financials,0,0.833333333333333
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Air Travel Busiest Days,0,0.833333333333333
sonnet-3-7-thinking-react-query-document-text,Compile Dataset,Air Travel Busiest Days,1,0.833333333333333
sonnet-3-7-thinking-react-query-document-text,Derive Number,Trump EOs,1,1
sonnet-3-7-thinking-react-query-document-text,Derive Number,Trump EOs,0,1
sonnet-3-7-thinking-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Software Developer Salaries 2021 to 2023,1,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,RCP Polling Bias,1,1
sonnet-3-7-thinking-react-query-document-text,Derive Number,RCP Polling Bias,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Open Model MMLU Lag,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Open Model MMLU Lag,1,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,NZ Whooping Cough Cases,1,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,NZ Whooping Cough Cases,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Nasdaq AI Index vs Nasdaq in 2024,1,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Iveco Emissions Reduction,0,1
sonnet-3-7-thinking-react-query-document-text,Derive Number,Iveco Emissions Reduction,1,1
sonnet-3-7-thinking-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Highest GDP Per Cow 2023,1,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Frontier Tokens Per Param 2024,1,1
sonnet-3-7-thinking-react-query-document-text,Derive Number,Chess.com Account Closures,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Chess.com Account Closures,1,1
sonnet-3-7-thinking-react-query-document-text,Derive Number,Brazil Rainfall,0,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Brazil Rainfall,1,0
sonnet-3-7-thinking-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,0,1
sonnet-3-7-thinking-react-query-document-text,Derive Number,Air Travel Thanksgiving 2024,1,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,0,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,World Bank GDP Growth Dataset,1,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Turkey Inflation Rate,1,0.5
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Turkey Inflation Rate,0,0.5
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,0,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Parameter X Training Size for GPT2 Performance Dataset,1,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,IPO Dataset,1,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,IPO Dataset,0,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,FDA Recalls Dataset,0,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,FDA Recalls Dataset,1,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Deepfake Incidents,0,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Deepfake Incidents,1,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Cyber Events Dataset,0,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Cyber Events Dataset,1,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,0,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Cybench First Solve Times Dataset,1,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Container Transit Times,0,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Container Transit Times,1,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,0,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Chinese Household Savings Rate Dataset,1,1
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,0,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Chinese Disposable Income Dataset,1,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,0,0
sonnet-3-7-thinking-react-query-document-text,Find Dataset,Chinese AI Labs Dataset,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,World Bank GDP Turkmenistan,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,World Bank GDP Turkmenistan,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,VW 2022 Emissions Reduction,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,VW 2022 Emissions Reduction,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Singapore GDP 2023,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Singapore GDP 2023,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Return Not Found Correctly,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Return Not Found Correctly,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Personal Bankruptcies,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Personal Bankruptcies,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Paying Slack Users,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Paying Slack Users,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,OpenAI API ARR June 2023,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,OpenAI API ARR June 2023,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Nvidia Drop After Earnings Call,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Lowest Hospitalisation Rate,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Lowest Hospitalisation Rate,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Iveco 2021 Scope 1 Emissions,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,IPOs in 2007,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,IPOs in 2007,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Instagram Revenue 2021,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Instagram Revenue 2021,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,GPQA Performance,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,GPQA Performance,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,FTX Stake in Anthropic,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,FTX Stake in Anthropic,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,FDA Recalls,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,FDA Recalls,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Excess Covid Deaths UK 2023,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,EU Gas Storage Capacity,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,EU Gas Storage Capacity,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Dropbox Teams March 2024,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Dropbox Teams March 2024,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,DJT Closing Price,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,DJT Closing Price,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Deepseek H100s,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Deepseek H100s,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Cybench Performance,1,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Cybench Performance,0,0
sonnet-3-7-thinking-react-query-document-text,Find Number,Chip Power Consumption,0,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Chip Power Consumption,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Alternative Meat Market Size,1,1
sonnet-3-7-thinking-react-query-document-text,Find Number,Alternative Meat Market Size,0,1
sonnet-3-7-thinking-react-query-document-text,Find Original Source,SolarWinds,0,1
sonnet-3-7-thinking-react-query-document-text,Find Original Source,SolarWinds,1,1
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,1,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Social Cost of Phone-Based Scams,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Ransomware Payout Increase,0,1
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Ransomware Payout Increase,1,1
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,1,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Phishing Link Clicks Increase,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Global Cost of Cyberattacks,1,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,FTX Stake in Anthropic,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,FTX Stake in Anthropic,1,1
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Deepfake Increase,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Deepfake Increase,1,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Cybersecurity Talent Gap,1,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Cybercrime Losses 2020,0,1
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Cybercrime Losses 2020,1,1
sonnet-3-7-thinking-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,1,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,ChatGPT Plus Subscribers,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,1,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,Americans Targeted by Phone-Based Scams,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,AI Generated Propaganda,0,0
sonnet-3-7-thinking-react-query-document-text,Find Original Source,AI Generated Propaganda,1,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,Schmidhuber's political views,1,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,Schmidhuber's political views,0,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,OpenAI Current Projects,0,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,OpenAI Current Projects,1,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,LLM Environmental Impact,1,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,LLM Environmental Impact,0,0.666666666666667
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,FrontierMath Difficulty,0,0.5
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,FrontierMath Difficulty,1,0.5
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,0,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,DeepSeek Safety Delays,1,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,0,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,Chinese Extreme Risk Research,1,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,BAAI Cooperation,0,0.4
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,BAAI Cooperation,1,0.4
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,AI Research Automation Impact,0,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,AI Research Automation Impact,1,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,0,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,AI Forecasting vs Humans,1,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,0,0
sonnet-3-7-thinking-react-query-document-text,Gather Evidence,Agent Cybersec Scaffold,1,0
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Satellite Collisions,0,0.4
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Satellite Collisions,1,0.533333333333333
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,1,0.153846153846154
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Pathogen Lab Leaks,0,0.153846153846154
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,0,0.666666666666667
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Nuclear Power Plants Under Construction,1,0.666666666666667
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,1,0.555555555555556
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Notable Cybersecurity Incidents,0,0.666666666666667
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Major Dam Failures,0,0.356164383561644
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Major Dam Failures,1,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,0,0.0487804878048781
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Italian Parties that made it into a parliament within 5 years of their founding,1,0.0731707317073171
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,0,0.705882352941176
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Gen V dragon-type Pokemon that can learn Zen Headbutt,1,0.705882352941176
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,0,0.642857142857143
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Federal Departments Cyber Breach,1,0.571428571428571
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,0,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Cyberoffense Benchmarks,1,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Current AI Models API,0,0.375
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Current AI Models API,1,0.5
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,0,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,Car Manufacturers With Environmental Info,1,0.470588235294118
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,AI Datacenters,0,0.5
sonnet-3-7-thinking-react-query-document-text,Populate Reference Class,AI Datacenters,1,0.333333333333333
sonnet-3-7-thinking-react-query-document-text,Validate Claim,US Aid to Ukraine,1,0.947368421052632
sonnet-3-7-thinking-react-query-document-text,Validate Claim,US Aid to Ukraine,0,0.947368421052632
sonnet-3-7-thinking-react-query-document-text,Validate Claim,USAID Spending on Starlink,1,0.01
sonnet-3-7-thinking-react-query-document-text,Validate Claim,USAID Spending on Starlink,0,0.01
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,1,0.950950950950951
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Tesla Stockpiles visible from space,0,0.950950950950951
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Tesla Hydrogen Car,1,0.98989898989899
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Tesla Hydrogen Car,0,0.98989898989899
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Tesla Fatality Rate,0,0.808080808080808
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Tesla Fatality Rate,1,0.707070707070707
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,0,0.416666666666667
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Scottish Child Poverty Rate,1,1
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,0,0.909090909090909
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Rouhani Cabinet PhDs,1,0.909090909090909
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Mexican Impunity Rate,0,0.2
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Mexican Impunity Rate,1,0.2
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Medicaid Fraud,1,0.9
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Medicaid Fraud,0,0.9
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,1,0.847058823529412
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Ivanpah Bird Deaths,0,0.882352941176471
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,1,0.5
sonnet-3-7-thinking-react-query-document-text,Validate Claim,Irish Speakers in Northern Ireland,0,0.5
sonnet-3-7-thinking-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,1,0.6
sonnet-3-7-thinking-react-query-document-text,Validate Claim,ChatGPT Energy Consumption,0,1

==> analysis/data/scores-web-tools.csv <==
approach,task,instance,score,count
ChatGPT-4.5 with Web Search,CompileDataset,AirTravelBusiestDays,0.0,9
ChatGPT-4.5 with Web Search,CompileDataset,Companies100bProfitDataset,1.0,9
ChatGPT-4.5 with Web Search,CompileDataset,CybersecurityCompanyFinancialsDataset,1.0,9
ChatGPT-4.5 with Web Search,CompileDataset,ReasoningModelApiCosts,0.2666666666666666,9
ChatGPT-4.5 with Web Search,CompileDataset,SoftwareDeveloperJobs,0.0,9
ChatGPT-4.5 with Web Search,CompileDataset,SpecialOlympicMedalsDataset,0.0,9
ChatGPT-4.5 with Web Search,CompileDataset,UncontrolledRocketReentriesDataset,0.7272727272727273,9
ChatGPT-4.5 with Web Search,DeriveNumber,AirTravelThanksgiving2024,0.0,9
ChatGPT-4.5 with Web Search,DeriveNumber,FrontierTokensPerParam2024,0.0,9
ChatGPT-4.5 with Web Search,DeriveNumber,HighestGDPPerCow2023,0.0,9
ChatGPT-4.5 with Web Search,DeriveNumber,IvecoEmissionsReduction,0.0,9
ChatGPT-4.5 with Web Search,DeriveNumber,NasdaqAIIndexVsNasdaq2024,0.0,9
ChatGPT-4.5 with Web Search,DeriveNumber,OpenModelMMLULag,0.0,9
ChatGPT-4.5 with Web Search,DeriveNumber,SoftwareDeveloperSalaries2021To2023,0.0,9
ChatGPT-4.5 with Web Search,DeriveNumber,TrumpEOs,0.0,9
ChatGPT-4.5 with Web Search,FindDataset,ChineseAiLabs,0.0,9
ChatGPT-4.5 with Web Search,FindDataset,ChineseDisposableIncome,0.0,9
ChatGPT-4.5 with Web Search,FindDataset,ChineseHouseholdSavingsRate,0.0,9
ChatGPT-4.5 with Web Search,FindDataset,ContainerTransitTimes,0.0,9
ChatGPT-4.5 with Web Search,FindDataset,CybenchFirstSolveTimes,0.0,9
ChatGPT-4.5 with Web Search,FindDataset,CyberEvents,0.0,9
ChatGPT-4.5 with Web Search,FindDataset,DeepfakeIncidents,0.0,9
ChatGPT-4.5 with Web Search,FindDataset,FDARecallsDataset,1.0,9
ChatGPT-4.5 with Web Search,FindDataset,IPODataset,1.0,9
ChatGPT-4.5 with Web Search,FindDataset,ParameterXTrainingSizeForGPT2Performance,0.0,9
ChatGPT-4.5 with Web Search,FindDataset,WorldBankGDPGrowth,1.0,9
ChatGPT-4.5 with Web Search,FindNumber,AltMeatMarketSize,0.0,9
ChatGPT-4.5 with Web Search,FindNumber,ChipPowerConsumption,1.0,9
ChatGPT-4.5 with Web Search,FindNumber,DeepseekH100s,0.0,9
ChatGPT-4.5 with Web Search,FindNumber,DropboxTeamsMarch2024,0.0,9
ChatGPT-4.5 with Web Search,FindNumber,ExcessCovidDeathsUK2023,0.0,9
ChatGPT-4.5 with Web Search,FindNumber,FDARecalls,0.0,9
ChatGPT-4.5 with Web Search,FindNumber,FTXStakeAnthropic,0.0,9
ChatGPT-4.5 with Web Search,FindNumber,GpqaPerformance,0.0,9
ChatGPT-4.5 with Web Search,FindNumber,IPOs2007,0.0,9
ChatGPT-4.5 with Web Search,FindNumber,InstagramRevenue2021,0.0,9
ChatGPT-4.5 with Web Search,FindNumber,Iveco2021Scope1Emissions,0.0,9
ChatGPT-4.5 with Web Search,FindNumber,NotFound,1.0,9
ChatGPT-4.5 with Web Search,FindNumber,NvidiaDropAfterEarningsCall,1.0,9
ChatGPT-4.5 with Web Search,FindNumber,OpenAIApiARRJune2023,1.0,9
ChatGPT-4.5 with Web Search,FindNumber,PayingSlackUsers,0.0,9
ChatGPT-4.5 with Web Search,FindNumber,SingaporeGdp2023,1.0,9
ChatGPT-4.5 with Web Search,FindNumber,VW2022EmissionsReduction,1.0,9
ChatGPT-4.5 with Web Search,FindNumber,WorldBankGDPTurkmenistan,0.0,9
ChatGPT-4.5 with Web Search,FindOriginalSource,AiGeneratedPropaganda,0.0,9
ChatGPT-4.5 with Web Search,FindOriginalSource,AmericansTargetedByPhoneBasedScams,0.0,9
ChatGPT-4.5 with Web Search,FindOriginalSource,ChatGPTPlusSubscribers,0.0,9
ChatGPT-4.5 with Web Search,FindOriginalSource,CybercrimeLosses2020,1.0,9
ChatGPT-4.5 with Web Search,FindOriginalSource,CybersecurityTalentGap,1.0,9
ChatGPT-4.5 with Web Search,FindOriginalSource,DeepfakeIncrease,0.0,9
ChatGPT-4.5 with Web Search,FindOriginalSource,FTXStakeInAnthropic,0.0,9
ChatGPT-4.5 with Web Search,FindOriginalSource,GlobalCostOfCyberattacks,0.0,9
ChatGPT-4.5 with Web Search,FindOriginalSource,PhishingLinkClicksIncrease,0.0,9
ChatGPT-4.5 with Web Search,FindOriginalSource,RansomwarePayoutIncrease,0.0,9
ChatGPT-4.5 with Web Search,FindOriginalSource,SocialCostOfPhoneBasedScams,0.0,9
ChatGPT-4.5 with Web Search,FindOriginalSource,SolarWinds,0.0,9
ChatGPT-4.5 with Web Search,GatherEvidence,AgentCybersecScaffold,0.0,9
ChatGPT-4.5 with Web Search,GatherEvidence,AiForecastingVsHumans,0.0,9
ChatGPT-4.5 with Web Search,GatherEvidence,AiResearchAutomationImpact,0.0,9
ChatGPT-4.5 with Web Search,GatherEvidence,DeepSeekSafetyDelays,0.0,9
ChatGPT-4.5 with Web Search,GatherEvidence,FrontierMathDifficulty,0.0,9
ChatGPT-4.5 with Web Search,GatherEvidence,OpenAiCurrentProjects,0.0,9
ChatGPT-4.5 with Web Search,GatherEvidence,SchmidhuberPoliticalViews,0.0,9
ChatGPT-4.5 with Web Search,PopulateReferenceClass,CurrentAIModelsAPI,0.375,9
ChatGPT-4.5 with Web Search,PopulateReferenceClass,CyberoffenseBenchmarks,0.1666666666666666,9
ChatGPT-4.5 with Web Search,PopulateReferenceClass,FederalDepartmentsCyberBreach,0.6428571428571429,9
ChatGPT-4.5 with Web Search,PopulateReferenceClass,ItalianParties,0.1463414634146341,9
ChatGPT-4.5 with Web Search,PopulateReferenceClass,NotableCybersecurityIncidents,0.5555555555555556,9
ChatGPT-4.5 with Web Search,PopulateReferenceClass,NuclearPowerPlantsUnderConstruction,0.4444444444444444,9
ChatGPT-4.5 with Web Search,PopulateReferenceClass,Pokemon,0.7058823529411764,9
ChatGPT-4.5 with Web Search,ValidateClaim,ChatGPTEnergy,0.8,9
ChatGPT-4.5 with Web Search,ValidateClaim,MedicaidFraud,0.9444444444444444,9
ChatGPT-4.5 with Web Search,ValidateClaim,MexicanImpunityRate,0.1,9
ChatGPT-4.5 with Web Search,ValidateClaim,TeslaFatalities,0.1515151515151515,9
OpenAI Deep Research,CompileDataset,AirTravelBusiestDays,1.0,9
OpenAI Deep Research,CompileDataset,Companies100bProfitDataset,1.0,9
OpenAI Deep Research,CompileDataset,CybersecurityCompanyFinancialsDataset,0.5,9
OpenAI Deep Research,CompileDataset,ReasoningModelApiCosts,0.5000000000000001,9
OpenAI Deep Research,CompileDataset,SoftwareDeveloperJobs,0.4000000000000001,9
OpenAI Deep Research,CompileDataset,SpecialOlympicMedalsDataset,0.6666666666666666,9
OpenAI Deep Research,CompileDataset,UncontrolledRocketReentriesDataset,0.6153846153846153,9
OpenAI Deep Research,DeriveNumber,AirTravelThanksgiving2024,1.0,9
OpenAI Deep Research,DeriveNumber,FrontierTokensPerParam2024,0.0,9
OpenAI Deep Research,DeriveNumber,HighestGDPPerCow2023,0.0,9
OpenAI Deep Research,DeriveNumber,IvecoEmissionsReduction,1.0,9
OpenAI Deep Research,DeriveNumber,NasdaqAIIndexVsNasdaq2024,0.0,9
OpenAI Deep Research,DeriveNumber,OpenModelMMLULag,0.0,9
OpenAI Deep Research,DeriveNumber,SoftwareDeveloperSalaries2021To2023,0.0,9
OpenAI Deep Research,DeriveNumber,TrumpEOs,1.0,9
OpenAI Deep Research,FindDataset,ChineseAiLabs,0.0,9
OpenAI Deep Research,FindDataset,ChineseDisposableIncome,0.0,9
OpenAI Deep Research,FindDataset,ChineseHouseholdSavingsRate,1.0,9
OpenAI Deep Research,FindDataset,ContainerTransitTimes,0.0,9
OpenAI Deep Research,FindDataset,CybenchFirstSolveTimes,0.0,9
OpenAI Deep Research,FindDataset,CyberEvents,0.0,9
OpenAI Deep Research,FindDataset,DeepfakeIncidents,0.0,9
OpenAI Deep Research,FindDataset,FDARecallsDataset,0.0,9
OpenAI Deep Research,FindDataset,IPODataset,0.0,9
OpenAI Deep Research,FindDataset,ParameterXTrainingSizeForGPT2Performance,0.0,9
OpenAI Deep Research,FindDataset,WorldBankGDPGrowth,0.0,9
OpenAI Deep Research,FindNumber,AltMeatMarketSize,1.0,9
OpenAI Deep Research,FindNumber,ChipPowerConsumption,1.0,9
OpenAI Deep Research,FindNumber,DeepseekH100s,0.0,9
OpenAI Deep Research,FindNumber,DropboxTeamsMarch2024,0.0,9
OpenAI Deep Research,FindNumber,ExcessCovidDeathsUK2023,1.0,9
OpenAI Deep Research,FindNumber,FDARecalls,0.0,9
OpenAI Deep Research,FindNumber,FTXStakeAnthropic,1.0,9
OpenAI Deep Research,FindNumber,GpqaPerformance,1.0,9
OpenAI Deep Research,FindNumber,IPOs2007,1.0,9
OpenAI Deep Research,FindNumber,InstagramRevenue2021,1.0,9
OpenAI Deep Research,FindNumber,Iveco2021Scope1Emissions,1.0,9
OpenAI Deep Research,FindNumber,NotFound,0.0,9
OpenAI Deep Research,FindNumber,NvidiaDropAfterEarningsCall,1.0,9
OpenAI Deep Research,FindNumber,OpenAIApiARRJune2023,1.0,9
OpenAI Deep Research,FindNumber,PayingSlackUsers,1.0,9
OpenAI Deep Research,FindNumber,SingaporeGdp2023,1.0,9
OpenAI Deep Research,FindNumber,VW2022EmissionsReduction,1.0,9
OpenAI Deep Research,FindNumber,WorldBankGDPTurkmenistan,0.0,9
OpenAI Deep Research,FindOriginalSource,AiGeneratedPropaganda,0.0,9
OpenAI Deep Research,FindOriginalSource,AmericansTargetedByPhoneBasedScams,0.0,9
OpenAI Deep Research,FindOriginalSource,ChatGPTPlusSubscribers,1.0,9
OpenAI Deep Research,FindOriginalSource,CybercrimeLosses2020,1.0,9
OpenAI Deep Research,FindOriginalSource,CybersecurityTalentGap,1.0,9
OpenAI Deep Research,FindOriginalSource,DeepfakeIncrease,0.0,9
OpenAI Deep Research,FindOriginalSource,FTXStakeInAnthropic,0.0,9
OpenAI Deep Research,FindOriginalSource,GlobalCostOfCyberattacks,0.0,9
OpenAI Deep Research,FindOriginalSource,PhishingLinkClicksIncrease,0.0,9
OpenAI Deep Research,FindOriginalSource,RansomwarePayoutIncrease,0.0,9
OpenAI Deep Research,FindOriginalSource,SocialCostOfPhoneBasedScams,0.0,9
OpenAI Deep Research,FindOriginalSource,SolarWinds,0.0,9
OpenAI Deep Research,GatherEvidence,AgentCybersecScaffold,0.0,9
OpenAI Deep Research,GatherEvidence,AiForecastingVsHumans,0.0,9
OpenAI Deep Research,GatherEvidence,AiResearchAutomationImpact,0.0,9
OpenAI Deep Research,GatherEvidence,DeepSeekSafetyDelays,1.0,9
OpenAI Deep Research,GatherEvidence,FrontierMathDifficulty,0.0,9
OpenAI Deep Research,GatherEvidence,OpenAiCurrentProjects,0.0,9
OpenAI Deep Research,GatherEvidence,SchmidhuberPoliticalViews,0.0,9
OpenAI Deep Research,PopulateReferenceClass,CurrentAIModelsAPI,0.0,9
OpenAI Deep Research,PopulateReferenceClass,CyberoffenseBenchmarks,0.0,9
OpenAI Deep Research,PopulateReferenceClass,FederalDepartmentsCyberBreach,1.0,9
OpenAI Deep Research,PopulateReferenceClass,ItalianParties,0.1463414634146341,9
OpenAI Deep Research,PopulateReferenceClass,NotableCybersecurityIncidents,0.6666666666666666,9
OpenAI Deep Research,PopulateReferenceClass,NuclearPowerPlantsUnderConstruction,0.4,9
OpenAI Deep Research,PopulateReferenceClass,Pokemon,0.7058823529411764,9
OpenAI Deep Research,ValidateClaim,ChatGPTEnergy,0.6,9
OpenAI Deep Research,ValidateClaim,MedicaidFraud,0.9,9
OpenAI Deep Research,ValidateClaim,MexicanImpunityRate,0.1,9
OpenAI Deep Research,ValidateClaim,TeslaFatalities,0.1515151515151515,9
Claude 3.7 with Web Search,CompileDataset,AirTravelBusiestDays,0.1666666666666666,9
Claude 3.7 with Web Search,CompileDataset,Companies100bProfitDataset,1.0,9
Claude 3.7 with Web Search,CompileDataset,CybersecurityCompanyFinancialsDataset,1.0,9
Claude 3.7 with Web Search,CompileDataset,ReasoningModelApiCosts,0.3333333333333332,9
Claude 3.7 with Web Search,CompileDataset,SoftwareDeveloperJobs,0.0,9
Claude 3.7 with Web Search,CompileDataset,SpecialOlympicMedalsDataset,0.0,9
Claude 3.7 with Web Search,CompileDataset,UncontrolledRocketReentriesDataset,0.7272727272727273,9
Claude 3.7 with Web Search,DeriveNumber,AirTravelThanksgiving2024,0.0,9
Claude 3.7 with Web Search,DeriveNumber,FrontierTokensPerParam2024,1.0,9
Claude 3.7 with Web Search,DeriveNumber,HighestGDPPerCow2023,0.0,9
Claude 3.7 with Web Search,DeriveNumber,IvecoEmissionsReduction,0.0,9
Claude 3.7 with Web Search,DeriveNumber,NasdaqAIIndexVsNasdaq2024,0.0,9
Claude 3.7 with Web Search,DeriveNumber,OpenModelMMLULag,0.0,9
Claude 3.7 with Web Search,DeriveNumber,SoftwareDeveloperSalaries2021To2023,0.0,9
Claude 3.7 with Web Search,DeriveNumber,TrumpEOs,0.0,9
Claude 3.7 with Web Search,FindDataset,ChineseAiLabs,1.0,9
Claude 3.7 with Web Search,FindDataset,ChineseDisposableIncome,0.0,9
Claude 3.7 with Web Search,FindDataset,ChineseHouseholdSavingsRate,1.0,9
Claude 3.7 with Web Search,FindDataset,ContainerTransitTimes,0.0,9
Claude 3.7 with Web Search,FindDataset,CybenchFirstSolveTimes,1.0,9
Claude 3.7 with Web Search,FindDataset,CyberEvents,0.0,9
Claude 3.7 with Web Search,FindDataset,DeepfakeIncidents,0.0,9
Claude 3.7 with Web Search,FindDataset,FDARecallsDataset,1.0,9
Claude 3.7 with Web Search,FindDataset,IPODataset,0.0,9
Claude 3.7 with Web Search,FindDataset,ParameterXTrainingSizeForGPT2Performance,0.0,9
Claude 3.7 with Web Search,FindDataset,WorldBankGDPGrowth,1.0,9
Claude 3.7 with Web Search,FindNumber,AltMeatMarketSize,0.0,9
Claude 3.7 with Web Search,FindNumber,ChipPowerConsumption,1.0,9
Claude 3.7 with Web Search,FindNumber,DeepseekH100s,0.0,9
Claude 3.7 with Web Search,FindNumber,DropboxTeamsMarch2024,0.0,9
Claude 3.7 with Web Search,FindNumber,ExcessCovidDeathsUK2023,0.0,9
Claude 3.7 with Web Search,FindNumber,FDARecalls,0.0,9
Claude 3.7 with Web Search,FindNumber,FTXStakeAnthropic,1.0,9
Claude 3.7 with Web Search,FindNumber,GpqaPerformance,0.0,9
Claude 3.7 with Web Search,FindNumber,IPOs2007,0.0,9
Claude 3.7 with Web Search,FindNumber,InstagramRevenue2021,0.0,9
Claude 3.7 with Web Search,FindNumber,Iveco2021Scope1Emissions,0.0,9
Claude 3.7 with Web Search,FindNumber,NotFound,0.0,9
Claude 3.7 with Web Search,FindNumber,NvidiaDropAfterEarningsCall,1.0,9
Claude 3.7 with Web Search,FindNumber,OpenAIApiARRJune2023,0.0,9
Claude 3.7 with Web Search,FindNumber,PayingSlackUsers,1.0,9
Claude 3.7 with Web Search,FindNumber,SingaporeGdp2023,1.0,9
Claude 3.7 with Web Search,FindNumber,VW2022EmissionsReduction,0.0,9
Claude 3.7 with Web Search,FindNumber,WorldBankGDPTurkmenistan,0.0,9
Claude 3.7 with Web Search,FindOriginalSource,AiGeneratedPropaganda,0.0,9
Claude 3.7 with Web Search,FindOriginalSource,AmericansTargetedByPhoneBasedScams,0.0,9
Claude 3.7 with Web Search,FindOriginalSource,ChatGPTPlusSubscribers,0.0,9
Claude 3.7 with Web Search,FindOriginalSource,CybercrimeLosses2020,1.0,9
Claude 3.7 with Web Search,FindOriginalSource,CybersecurityTalentGap,1.0,9
Claude 3.7 with Web Search,FindOriginalSource,DeepfakeIncrease,0.0,9
Claude 3.7 with Web Search,FindOriginalSource,FTXStakeInAnthropic,0.0,9
Claude 3.7 with Web Search,FindOriginalSource,GlobalCostOfCyberattacks,0.0,9
Claude 3.7 with Web Search,FindOriginalSource,PhishingLinkClicksIncrease,0.0,9
Claude 3.7 with Web Search,FindOriginalSource,RansomwarePayoutIncrease,0.0,9
Claude 3.7 with Web Search,FindOriginalSource,SocialCostOfPhoneBasedScams,0.0,9
Claude 3.7 with Web Search,FindOriginalSource,SolarWinds,0.0,9
Claude 3.7 with Web Search,GatherEvidence,AgentCybersecScaffold,0.0,9
Claude 3.7 with Web Search,GatherEvidence,AiForecastingVsHumans,0.0,9
Claude 3.7 with Web Search,GatherEvidence,AiResearchAutomationImpact,0.0,9
Claude 3.7 with Web Search,GatherEvidence,DeepSeekSafetyDelays,1.0,9
Claude 3.7 with Web Search,GatherEvidence,FrontierMathDifficulty,0.0,9
Claude 3.7 with Web Search,GatherEvidence,OpenAiCurrentProjects,0.0,9
Claude 3.7 with Web Search,GatherEvidence,SchmidhuberPoliticalViews,0.0,9
Claude 3.7 with Web Search,PopulateReferenceClass,CurrentAIModelsAPI,0.375,9
Claude 3.7 with Web Search,PopulateReferenceClass,CyberoffenseBenchmarks,0.0,9
Claude 3.7 with Web Search,PopulateReferenceClass,FederalDepartmentsCyberBreach,0.8571428571428571,9
Claude 3.7 with Web Search,PopulateReferenceClass,ItalianParties,0.073170731707317,9
Claude 3.7 with Web Search,PopulateReferenceClass,NotableCybersecurityIncidents,0.6666666666666666,9
Claude 3.7 with Web Search,PopulateReferenceClass,NuclearPowerPlantsUnderConstruction,0.2222222222222222,9
Claude 3.7 with Web Search,PopulateReferenceClass,Pokemon,0.3333333333333332,9
Claude 3.7 with Web Search,ValidateClaim,ChatGPTEnergy,0.3999999999999999,9
Claude 3.7 with Web Search,ValidateClaim,MedicaidFraud,0.9444444444444444,9
Claude 3.7 with Web Search,ValidateClaim,MexicanImpunityRate,0.1,9
Claude 3.7 with Web Search,ValidateClaim,TeslaFatalities,0.606060606060606,9
Claude Research Extended Thinking,CompileDataset,AirTravelBusiestDays,0.0,9
Claude Research Extended Thinking,CompileDataset,Companies100bProfitDataset,1.0,9
Claude Research Extended Thinking,CompileDataset,CybersecurityCompanyFinancialsDataset,0.8333333333333334,9
Claude Research Extended Thinking,CompileDataset,ReasoningModelApiCosts,0.1739130434782608,9
Claude Research Extended Thinking,CompileDataset,SoftwareDeveloperJobs,0.0,9
Claude Research Extended Thinking,CompileDataset,SpecialOlympicMedalsDataset,0.0,9
Claude Research Extended Thinking,CompileDataset,UncontrolledRocketReentriesDataset,0.7692307692307692,9
Claude Research Extended Thinking,DeriveNumber,AirTravelThanksgiving2024,0.0,9
Claude Research Extended Thinking,DeriveNumber,FrontierTokensPerParam2024,0.0,9
Claude Research Extended Thinking,DeriveNumber,HighestGDPPerCow2023,0.0,9
Claude Research Extended Thinking,DeriveNumber,IvecoEmissionsReduction,0.0,9
Claude Research Extended Thinking,DeriveNumber,NasdaqAIIndexVsNasdaq2024,0.0,9
Claude Research Extended Thinking,DeriveNumber,OpenModelMMLULag,0.0,9
Claude Research Extended Thinking,DeriveNumber,SoftwareDeveloperSalaries2021To2023,0.0,9
Claude Research Extended Thinking,DeriveNumber,TrumpEOs,0.0,9
Claude Research Extended Thinking,FindDataset,ChineseAiLabs,1.0,9
Claude Research Extended Thinking,FindDataset,ChineseDisposableIncome,0.0,9
Claude Research Extended Thinking,FindDataset,ChineseHouseholdSavingsRate,1.0,9
Claude Research Extended Thinking,FindDataset,ContainerTransitTimes,0.0,9
Claude Research Extended Thinking,FindDataset,CybenchFirstSolveTimes,1.0,9
Claude Research Extended Thinking,FindDataset,CyberEvents,0.0,9
Claude Research Extended Thinking,FindDataset,DeepfakeIncidents,0.0,9
Claude Research Extended Thinking,FindDataset,FDARecallsDataset,1.0,9
Claude Research Extended Thinking,FindDataset,IPODataset,0.0,9
Claude Research Extended Thinking,FindDataset,ParameterXTrainingSizeForGPT2Performance,0.0,9
Claude Research Extended Thinking,FindDataset,WorldBankGDPGrowth,1.0,9
Claude Research Extended Thinking,FindNumber,AltMeatMarketSize,1.0,9
Claude Research Extended Thinking,FindNumber,ChipPowerConsumption,0.0,9
Claude Research Extended Thinking,FindNumber,DeepseekH100s,0.0,9
Claude Research Extended Thinking,FindNumber,DropboxTeamsMarch2024,1.0,9
Claude Research Extended Thinking,FindNumber,ExcessCovidDeathsUK2023,0.0,9
Claude Research Extended Thinking,FindNumber,FDARecalls,0.0,9
Claude Research Extended Thinking,FindNumber,FTXStakeAnthropic,0.0,9
Claude Research Extended Thinking,FindNumber,GpqaPerformance,0.0,9
Claude Research Extended Thinking,FindNumber,IPOs2007,0.0,9
Claude Research Extended Thinking,FindNumber,InstagramRevenue2021,0.0,9
Claude Research Extended Thinking,FindNumber,Iveco2021Scope1Emissions,0.0,9
Claude Research Extended Thinking,FindNumber,NotFound,1.0,9
Claude Research Extended Thinking,FindNumber,NvidiaDropAfterEarningsCall,0.0,9
Claude Research Extended Thinking,FindNumber,OpenAIApiARRJune2023,0.0,9
Claude Research Extended Thinking,FindNumber,PayingSlackUsers,1.0,9
Claude Research Extended Thinking,FindNumber,SingaporeGdp2023,1.0,9
Claude Research Extended Thinking,FindNumber,VW2022EmissionsReduction,1.0,9
Claude Research Extended Thinking,FindNumber,WorldBankGDPTurkmenistan,0.0,9
Claude Research Extended Thinking,FindOriginalSource,AiGeneratedPropaganda,0.0,9
Claude Research Extended Thinking,FindOriginalSource,AmericansTargetedByPhoneBasedScams,0.0,9
Claude Research Extended Thinking,FindOriginalSource,ChatGPTPlusSubscribers,0.0,9
Claude Research Extended Thinking,FindOriginalSource,CybercrimeLosses2020,1.0,9
Claude Research Extended Thinking,FindOriginalSource,CybersecurityTalentGap,0.0,9
Claude Research Extended Thinking,FindOriginalSource,DeepfakeIncrease,0.0,9
Claude Research Extended Thinking,FindOriginalSource,FTXStakeInAnthropic,0.0,9
Claude Research Extended Thinking,FindOriginalSource,GlobalCostOfCyberattacks,0.0,9
Claude Research Extended Thinking,FindOriginalSource,PhishingLinkClicksIncrease,0.0,9
Claude Research Extended Thinking,FindOriginalSource,RansomwarePayoutIncrease,0.0,9
Claude Research Extended Thinking,FindOriginalSource,SocialCostOfPhoneBasedScams,0.0,9
Claude Research Extended Thinking,FindOriginalSource,SolarWinds,1.0,9
Claude Research Extended Thinking,GatherEvidence,AgentCybersecScaffold,0.0,9
Claude Research Extended Thinking,GatherEvidence,AiForecastingVsHumans,0.0,9
Claude Research Extended Thinking,GatherEvidence,AiResearchAutomationImpact,0.0,9
Claude Research Extended Thinking,GatherEvidence,DeepSeekSafetyDelays,0.0,9
Claude Research Extended Thinking,GatherEvidence,FrontierMathDifficulty,0.0,9
Claude Research Extended Thinking,GatherEvidence,OpenAiCurrentProjects,0.3333333333333333,9
Claude Research Extended Thinking,GatherEvidence,SchmidhuberPoliticalViews,0.0,9
Claude Research Extended Thinking,PopulateReferenceClass,CurrentAIModelsAPI,0.625,9
Claude Research Extended Thinking,PopulateReferenceClass,CyberoffenseBenchmarks,0.3333333333333333,9
Claude Research Extended Thinking,PopulateReferenceClass,FederalDepartmentsCyberBreach,0.6428571428571429,9
Claude Research Extended Thinking,PopulateReferenceClass,ItalianParties,0.073170731707317,9
Claude Research Extended Thinking,PopulateReferenceClass,NotableCybersecurityIncidents,0.6666666666666666,9
Claude Research Extended Thinking,PopulateReferenceClass,NuclearPowerPlantsUnderConstruction,0.6666666666666666,9
Claude Research Extended Thinking,PopulateReferenceClass,Pokemon,0.625,9
Claude Research Extended Thinking,ValidateClaim,ChatGPTEnergy,0.4,9
Claude Research Extended Thinking,ValidateClaim,MedicaidFraud,0.9444444444444444,9
Claude Research Extended Thinking,ValidateClaim,MexicanImpunityRate,0.1,9
Claude Research Extended Thinking,ValidateClaim,TeslaFatalities,0.606060606060606,9
Perplexity Pro - Best LLM,CompileDataset,AirTravelBusiestDays,0.0,9
Perplexity Pro - Best LLM,CompileDataset,Companies100bProfitDataset,1.0,9
Perplexity Pro - Best LLM,CompileDataset,CybersecurityCompanyFinancialsDataset,1.0,9
Perplexity Pro - Best LLM,CompileDataset,ReasoningModelApiCosts,0.5000000000000001,9
Perplexity Pro - Best LLM,CompileDataset,SoftwareDeveloperJobs,0.0,9
Perplexity Pro - Best LLM,CompileDataset,SpecialOlympicMedalsDataset,0.1666666666666666,9
Perplexity Pro - Best LLM,CompileDataset,UncontrolledRocketReentriesDataset,0.7272727272727273,9
Perplexity Pro - Best LLM,DeriveNumber,AirTravelThanksgiving2024,0.0,9
Perplexity Pro - Best LLM,DeriveNumber,FrontierTokensPerParam2024,0.0,9
Perplexity Pro - Best LLM,DeriveNumber,HighestGDPPerCow2023,0.0,9
Perplexity Pro - Best LLM,DeriveNumber,IvecoEmissionsReduction,0.0,9
Perplexity Pro - Best LLM,DeriveNumber,NasdaqAIIndexVsNasdaq2024,0.0,9
Perplexity Pro - Best LLM,DeriveNumber,OpenModelMMLULag,0.0,9
Perplexity Pro - Best LLM,DeriveNumber,SoftwareDeveloperSalaries2021To2023,0.0,9
Perplexity Pro - Best LLM,DeriveNumber,TrumpEOs,0.0,9
Perplexity Pro - Best LLM,FindDataset,ChineseAiLabs,1.0,9
Perplexity Pro - Best LLM,FindDataset,ChineseDisposableIncome,0.0,9
Perplexity Pro - Best LLM,FindDataset,ChineseHouseholdSavingsRate,1.0,9
Perplexity Pro - Best LLM,FindDataset,ContainerTransitTimes,0.0,9
Perplexity Pro - Best LLM,FindDataset,CybenchFirstSolveTimes,1.0,9
Perplexity Pro - Best LLM,FindDataset,CyberEvents,0.0,9
Perplexity Pro - Best LLM,FindDataset,DeepfakeIncidents,0.0,9
Perplexity Pro - Best LLM,FindDataset,FDARecallsDataset,0.0,9
Perplexity Pro - Best LLM,FindDataset,IPODataset,1.0,9
Perplexity Pro - Best LLM,FindDataset,ParameterXTrainingSizeForGPT2Performance,0.0,9
Perplexity Pro - Best LLM,FindDataset,WorldBankGDPGrowth,0.0,9
Perplexity Pro - Best LLM,FindNumber,AltMeatMarketSize,1.0,9
Perplexity Pro - Best LLM,FindNumber,ChipPowerConsumption,1.0,9
Perplexity Pro - Best LLM,FindNumber,DeepseekH100s,1.0,9
Perplexity Pro - Best LLM,FindNumber,DropboxTeamsMarch2024,0.0,9
Perplexity Pro - Best LLM,FindNumber,ExcessCovidDeathsUK2023,0.0,9
Perplexity Pro - Best LLM,FindNumber,FDARecalls,0.0,9
Perplexity Pro - Best LLM,FindNumber,FTXStakeAnthropic,1.0,9
Perplexity Pro - Best LLM,FindNumber,GpqaPerformance,0.0,9
Perplexity Pro - Best LLM,FindNumber,IPOs2007,1.0,9
Perplexity Pro - Best LLM,FindNumber,InstagramRevenue2021,1.0,9
Perplexity Pro - Best LLM,FindNumber,Iveco2021Scope1Emissions,1.0,9
Perplexity Pro - Best LLM,FindNumber,NotFound,1.0,9
Perplexity Pro - Best LLM,FindNumber,NvidiaDropAfterEarningsCall,1.0,9
Perplexity Pro - Best LLM,FindNumber,OpenAIApiARRJune2023,0.0,9
Perplexity Pro - Best LLM,FindNumber,PayingSlackUsers,1.0,9
Perplexity Pro - Best LLM,FindNumber,SingaporeGdp2023,1.0,9
Perplexity Pro - Best LLM,FindNumber,VW2022EmissionsReduction,1.0,9
Perplexity Pro - Best LLM,FindNumber,WorldBankGDPTurkmenistan,0.0,9
Perplexity Pro - Best LLM,FindOriginalSource,AiGeneratedPropaganda,0.0,9
Perplexity Pro - Best LLM,FindOriginalSource,AmericansTargetedByPhoneBasedScams,0.0,9
Perplexity Pro - Best LLM,FindOriginalSource,ChatGPTPlusSubscribers,0.0,9
Perplexity Pro - Best LLM,FindOriginalSource,CybercrimeLosses2020,1.0,9
Perplexity Pro - Best LLM,FindOriginalSource,CybersecurityTalentGap,1.0,9
Perplexity Pro - Best LLM,FindOriginalSource,DeepfakeIncrease,0.0,9
Perplexity Pro - Best LLM,FindOriginalSource,FTXStakeInAnthropic,0.0,9
Perplexity Pro - Best LLM,FindOriginalSource,GlobalCostOfCyberattacks,0.0,9
Perplexity Pro - Best LLM,FindOriginalSource,PhishingLinkClicksIncrease,0.0,9
Perplexity Pro - Best LLM,FindOriginalSource,RansomwarePayoutIncrease,0.0,9
Perplexity Pro - Best LLM,FindOriginalSource,SocialCostOfPhoneBasedScams,0.0,9
Perplexity Pro - Best LLM,FindOriginalSource,SolarWinds,0.0,9
Perplexity Pro - Best LLM,GatherEvidence,AgentCybersecScaffold,0.0,9
Perplexity Pro - Best LLM,GatherEvidence,AiForecastingVsHumans,0.0,9
Perplexity Pro - Best LLM,GatherEvidence,AiResearchAutomationImpact,0.0,9
Perplexity Pro - Best LLM,GatherEvidence,DeepSeekSafetyDelays,0.0,9
Perplexity Pro - Best LLM,GatherEvidence,FrontierMathDifficulty,0.0,9
Perplexity Pro - Best LLM,GatherEvidence,OpenAiCurrentProjects,0.0,9
Perplexity Pro - Best LLM,GatherEvidence,SchmidhuberPoliticalViews,0.0,9
Perplexity Pro - Best LLM,PopulateReferenceClass,CurrentAIModelsAPI,0.625,9
Perplexity Pro - Best LLM,PopulateReferenceClass,CyberoffenseBenchmarks,0.3333333333333333,9
Perplexity Pro - Best LLM,PopulateReferenceClass,FederalDepartmentsCyberBreach,0.7857142857142857,9
Perplexity Pro - Best LLM,PopulateReferenceClass,ItalianParties,0.0975609756097561,9
Perplexity Pro - Best LLM,PopulateReferenceClass,NotableCybersecurityIncidents,0.6666666666666666,9
Perplexity Pro - Best LLM,PopulateReferenceClass,NuclearPowerPlantsUnderConstruction,0.3333333333333333,9
Perplexity Pro - Best LLM,PopulateReferenceClass,Pokemon,0.2857142857142857,9
Perplexity Pro - Best LLM,ValidateClaim,ChatGPTEnergy,0.6,9
Perplexity Pro - Best LLM,ValidateClaim,MedicaidFraud,0.9444444444444444,9
Perplexity Pro - Best LLM,ValidateClaim,MexicanImpunityRate,0.1,9
Perplexity Pro - Best LLM,ValidateClaim,TeslaFatalities,0.202020202020202,9
Perplexity Deep Research,CompileDataset,AirTravelBusiestDays,0.0,9
Perplexity Deep Research,CompileDataset,Companies100bProfitDataset,0.7499999999999999,9
Perplexity Deep Research,CompileDataset,CybersecurityCompanyFinancialsDataset,0.3333333333333333,9
Perplexity Deep Research,CompileDataset,ReasoningModelApiCosts,0.5882352941176471,9
Perplexity Deep Research,CompileDataset,SoftwareDeveloperJobs,0.4444444444444445,9
Perplexity Deep Research,CompileDataset,SpecialOlympicMedalsDataset,0.25,9
Perplexity Deep Research,CompileDataset,UncontrolledRocketReentriesDataset,0.7272727272727273,9
Perplexity Deep Research,DeriveNumber,AirTravelThanksgiving2024,0.0,9
Perplexity Deep Research,DeriveNumber,FrontierTokensPerParam2024,0.0,9
Perplexity Deep Research,DeriveNumber,HighestGDPPerCow2023,0.0,9
Perplexity Deep Research,DeriveNumber,IvecoEmissionsReduction,0.0,9
Perplexity Deep Research,DeriveNumber,NasdaqAIIndexVsNasdaq2024,0.0,9
Perplexity Deep Research,DeriveNumber,OpenModelMMLULag,0.0,9
Perplexity Deep Research,DeriveNumber,SoftwareDeveloperSalaries2021To2023,0.0,9
Perplexity Deep Research,DeriveNumber,TrumpEOs,0.0,9
Perplexity Deep Research,FindDataset,ChineseAiLabs,0.0,9
Perplexity Deep Research,FindDataset,ChineseDisposableIncome,0.0,9
Perplexity Deep Research,FindDataset,ChineseHouseholdSavingsRate,1.0,9
Perplexity Deep Research,FindDataset,ContainerTransitTimes,0.0,9
Perplexity Deep Research,FindDataset,CybenchFirstSolveTimes,0.0,9
Perplexity Deep Research,FindDataset,CyberEvents,0.0,9
Perplexity Deep Research,FindDataset,DeepfakeIncidents,0.5,9
Perplexity Deep Research,FindDataset,FDARecallsDataset,1.0,9
Perplexity Deep Research,FindDataset,IPODataset,1.0,9
Perplexity Deep Research,FindDataset,ParameterXTrainingSizeForGPT2Performance,0.0,9
Perplexity Deep Research,FindDataset,WorldBankGDPGrowth,1.0,9
Perplexity Deep Research,FindNumber,AltMeatMarketSize,0.0,9
Perplexity Deep Research,FindNumber,ChipPowerConsumption,0.0,9
Perplexity Deep Research,FindNumber,DeepseekH100s,1.0,9
Perplexity Deep Research,FindNumber,DropboxTeamsMarch2024,0.0,9
Perplexity Deep Research,FindNumber,ExcessCovidDeathsUK2023,0.0,9
Perplexity Deep Research,FindNumber,FDARecalls,0.0,9
Perplexity Deep Research,FindNumber,FTXStakeAnthropic,1.0,9
Perplexity Deep Research,FindNumber,GpqaPerformance,0.0,9
Perplexity Deep Research,FindNumber,IPOs2007,1.0,9
Perplexity Deep Research,FindNumber,InstagramRevenue2021,0.0,9
Perplexity Deep Research,FindNumber,Iveco2021Scope1Emissions,0.0,9
Perplexity Deep Research,FindNumber,NotFound,1.0,9
Perplexity Deep Research,FindNumber,NvidiaDropAfterEarningsCall,1.0,9
Perplexity Deep Research,FindNumber,OpenAIApiARRJune2023,1.0,9
Perplexity Deep Research,FindNumber,PayingSlackUsers,0.0,9
Perplexity Deep Research,FindNumber,SingaporeGdp2023,1.0,9
Perplexity Deep Research,FindNumber,VW2022EmissionsReduction,0.0,9
Perplexity Deep Research,FindNumber,WorldBankGDPTurkmenistan,0.0,9
Perplexity Deep Research,FindOriginalSource,AiGeneratedPropaganda,0.0,9
Perplexity Deep Research,FindOriginalSource,AmericansTargetedByPhoneBasedScams,0.0,9
Perplexity Deep Research,FindOriginalSource,ChatGPTPlusSubscribers,0.0,9
Perplexity Deep Research,FindOriginalSource,CybercrimeLosses2020,0.0,9
Perplexity Deep Research,FindOriginalSource,CybersecurityTalentGap,1.0,9
Perplexity Deep Research,FindOriginalSource,DeepfakeIncrease,0.0,9
Perplexity Deep Research,FindOriginalSource,FTXStakeInAnthropic,0.0,9
Perplexity Deep Research,FindOriginalSource,GlobalCostOfCyberattacks,0.0,9
Perplexity Deep Research,FindOriginalSource,PhishingLinkClicksIncrease,0.0,9
Perplexity Deep Research,FindOriginalSource,RansomwarePayoutIncrease,0.0,9
Perplexity Deep Research,FindOriginalSource,SocialCostOfPhoneBasedScams,0.0,9
Perplexity Deep Research,FindOriginalSource,SolarWinds,0.0,9
Perplexity Deep Research,GatherEvidence,AgentCybersecScaffold,0.0,9
Perplexity Deep Research,GatherEvidence,AiForecastingVsHumans,0.0,9
Perplexity Deep Research,GatherEvidence,AiResearchAutomationImpact,0.0,9
Perplexity Deep Research,GatherEvidence,DeepSeekSafetyDelays,0.0,9
Perplexity Deep Research,GatherEvidence,FrontierMathDifficulty,0.0,9
Perplexity Deep Research,GatherEvidence,OpenAiCurrentProjects,0.0,9
Perplexity Deep Research,GatherEvidence,SchmidhuberPoliticalViews,0.0,9
Perplexity Deep Research,PopulateReferenceClass,CurrentAIModelsAPI,0.375,9
Perplexity Deep Research,PopulateReferenceClass,CyberoffenseBenchmarks,0.1666666666666666,9
Perplexity Deep Research,PopulateReferenceClass,FederalDepartmentsCyberBreach,0.7857142857142857,9
Perplexity Deep Research,PopulateReferenceClass,ItalianParties,0.0975609756097561,9
Perplexity Deep Research,PopulateReferenceClass,NotableCybersecurityIncidents,0.5555555555555556,9
Perplexity Deep Research,PopulateReferenceClass,NuclearPowerPlantsUnderConstruction,0.8,9
Perplexity Deep Research,PopulateReferenceClass,Pokemon,0.4285714285714285,9
Perplexity Deep Research,ValidateClaim,ChatGPTEnergy,0.4,9
Perplexity Deep Research,ValidateClaim,MedicaidFraud,0.9444444444444444,9
Perplexity Deep Research,ValidateClaim,MexicanImpunityRate,0.1,9
Perplexity Deep Research,ValidateClaim,TeslaFatalities,0.7272727272727273,9
Gemini Deep Research,CompileDataset,AirTravelBusiestDays,0.0,9
Gemini Deep Research,CompileDataset,Companies100bProfitDataset,1.0,9
Gemini Deep Research,CompileDataset,CybersecurityCompanyFinancialsDataset,0.3333333333333333,9
Gemini Deep Research,CompileDataset,ReasoningModelApiCosts,0.5333333333333333,9
Gemini Deep Research,CompileDataset,SoftwareDeveloperJobs,1.0,9
Gemini Deep Research,CompileDataset,SpecialOlympicMedalsDataset,0.0,9
Gemini Deep Research,CompileDataset,UncontrolledRocketReentriesDataset,0.7272727272727273,9
Gemini Deep Research,DeriveNumber,AirTravelThanksgiving2024,0.0,9
Gemini Deep Research,DeriveNumber,FrontierTokensPerParam2024,0.0,9
Gemini Deep Research,DeriveNumber,HighestGDPPerCow2023,0.0,9
Gemini Deep Research,DeriveNumber,IvecoEmissionsReduction,1.0,9
Gemini Deep Research,DeriveNumber,NasdaqAIIndexVsNasdaq2024,0.0,9
Gemini Deep Research,DeriveNumber,OpenModelMMLULag,0.0,9
Gemini Deep Research,DeriveNumber,SoftwareDeveloperSalaries2021To2023,0.0,9
Gemini Deep Research,DeriveNumber,TrumpEOs,0.0,9
Gemini Deep Research,FindDataset,ChineseAiLabs,0.0,9
Gemini Deep Research,FindDataset,ChineseDisposableIncome,0.0,9
Gemini Deep Research,FindDataset,ChineseHouseholdSavingsRate,1.0,9
Gemini Deep Research,FindDataset,ContainerTransitTimes,0.0,9
Gemini Deep Research,FindDataset,CybenchFirstSolveTimes,0.0,9
Gemini Deep Research,FindDataset,CyberEvents,0.0,9
Gemini Deep Research,FindDataset,DeepfakeIncidents,0.5,9
Gemini Deep Research,FindDataset,FDARecallsDataset,1.0,9
Gemini Deep Research,FindDataset,IPODataset,0.0,9
Gemini Deep Research,FindDataset,ParameterXTrainingSizeForGPT2Performance,0.0,9
Gemini Deep Research,FindDataset,WorldBankGDPGrowth,1.0,9
Gemini Deep Research,FindNumber,AltMeatMarketSize,1.0,9
Gemini Deep Research,FindNumber,ChipPowerConsumption,0.0,9
Gemini Deep Research,FindNumber,DeepseekH100s,1.0,9
Gemini Deep Research,FindNumber,DropboxTeamsMarch2024,0.0,9
Gemini Deep Research,FindNumber,ExcessCovidDeathsUK2023,0.0,9
Gemini Deep Research,FindNumber,FDARecalls,0.0,9
Gemini Deep Research,FindNumber,FTXStakeAnthropic,0.0,9
Gemini Deep Research,FindNumber,GpqaPerformance,1.0,9
Gemini Deep Research,FindNumber,IPOs2007,1.0,9
Gemini Deep Research,FindNumber,InstagramRevenue2021,1.0,9
Gemini Deep Research,FindNumber,Iveco2021Scope1Emissions,1.0,9
Gemini Deep Research,FindNumber,NotFound,1.0,9
Gemini Deep Research,FindNumber,NvidiaDropAfterEarningsCall,1.0,9
Gemini Deep Research,FindNumber,OpenAIApiARRJune2023,0.0,9
Gemini Deep Research,FindNumber,PayingSlackUsers,0.0,9
Gemini Deep Research,FindNumber,SingaporeGdp2023,1.0,9
Gemini Deep Research,FindNumber,VW2022EmissionsReduction,1.0,9
Gemini Deep Research,FindNumber,WorldBankGDPTurkmenistan,0.0,9
Gemini Deep Research,FindOriginalSource,AiGeneratedPropaganda,0.0,9
Gemini Deep Research,FindOriginalSource,AmericansTargetedByPhoneBasedScams,0.0,9
Gemini Deep Research,FindOriginalSource,ChatGPTPlusSubscribers,0.0,9
Gemini Deep Research,FindOriginalSource,CybercrimeLosses2020,1.0,9
Gemini Deep Research,FindOriginalSource,CybersecurityTalentGap,1.0,9
Gemini Deep Research,FindOriginalSource,DeepfakeIncrease,0.0,9
Gemini Deep Research,FindOriginalSource,FTXStakeInAnthropic,1.0,9
Gemini Deep Research,FindOriginalSource,GlobalCostOfCyberattacks,0.0,9
Gemini Deep Research,FindOriginalSource,PhishingLinkClicksIncrease,1.0,9
Gemini Deep Research,FindOriginalSource,RansomwarePayoutIncrease,1.0,9
Gemini Deep Research,FindOriginalSource,SocialCostOfPhoneBasedScams,0.0,9
Gemini Deep Research,FindOriginalSource,SolarWinds,1.0,9
Gemini Deep Research,GatherEvidence,AgentCybersecScaffold,0.0,9
Gemini Deep Research,GatherEvidence,AiForecastingVsHumans,0.0,9
Gemini Deep Research,GatherEvidence,AiResearchAutomationImpact,0.0,9
Gemini Deep Research,GatherEvidence,DeepSeekSafetyDelays,0.0,9
Gemini Deep Research,GatherEvidence,FrontierMathDifficulty,0.0,9
Gemini Deep Research,GatherEvidence,OpenAiCurrentProjects,0.0,9
Gemini Deep Research,GatherEvidence,SchmidhuberPoliticalViews,0.3333333333333333,9
Gemini Deep Research,PopulateReferenceClass,CurrentAIModelsAPI,0.625,9
Gemini Deep Research,PopulateReferenceClass,CyberoffenseBenchmarks,0.1666666666666666,9
Gemini Deep Research,PopulateReferenceClass,FederalDepartmentsCyberBreach,0.7857142857142857,9
Gemini Deep Research,PopulateReferenceClass,ItalianParties,0.4146341463414634,9
Gemini Deep Research,PopulateReferenceClass,NotableCybersecurityIncidents,0.3333333333333333,9
Gemini Deep Research,PopulateReferenceClass,NuclearPowerPlantsUnderConstruction,0.8571428571428571,9
Gemini Deep Research,PopulateReferenceClass,Pokemon,0.7058823529411764,9
Gemini Deep Research,ValidateClaim,ChatGPTEnergy,0.6,9
Gemini Deep Research,ValidateClaim,MedicaidFraud,0.9444444444444444,9
Gemini Deep Research,ValidateClaim,MexicanImpunityRate,0.1,9
Gemini Deep Research,ValidateClaim,TeslaFatalities,0.9090909090909092,9
Grok DeepSearch,CompileDataset,AirTravelBusiestDays,0.5,9
Grok DeepSearch,CompileDataset,Companies100bProfitDataset,1.0,9
Grok DeepSearch,CompileDataset,CybersecurityCompanyFinancialsDataset,1.0,9
Grok DeepSearch,CompileDataset,ReasoningModelApiCosts,0.1666666666666666,9
Grok DeepSearch,CompileDataset,SoftwareDeveloperJobs,1.0,9
Grok DeepSearch,CompileDataset,SpecialOlympicMedalsDataset,0.0,9
Grok DeepSearch,CompileDataset,UncontrolledRocketReentriesDataset,0.6666666666666666,9
Grok DeepSearch,DeriveNumber,AirTravelThanksgiving2024,1.0,9
Grok DeepSearch,DeriveNumber,FrontierTokensPerParam2024,0.0,9
Grok DeepSearch,DeriveNumber,HighestGDPPerCow2023,0.0,9
Grok DeepSearch,DeriveNumber,IvecoEmissionsReduction,1.0,9
Grok DeepSearch,DeriveNumber,NasdaqAIIndexVsNasdaq2024,0.0,9
Grok DeepSearch,DeriveNumber,OpenModelMMLULag,0.0,9
Grok DeepSearch,DeriveNumber,SoftwareDeveloperSalaries2021To2023,0.0,9
Grok DeepSearch,DeriveNumber,TrumpEOs,0.0,9
Grok DeepSearch,FindDataset,ChineseAiLabs,0.0,9
Grok DeepSearch,FindDataset,ChineseDisposableIncome,0.0,9
Grok DeepSearch,FindDataset,ChineseHouseholdSavingsRate,0.0,9
Grok DeepSearch,FindDataset,ContainerTransitTimes,0.0,9
Grok DeepSearch,FindDataset,CybenchFirstSolveTimes,0.0,9
Grok DeepSearch,FindDataset,CyberEvents,0.0,9
Grok DeepSearch,FindDataset,DeepfakeIncidents,0.5,9
Grok DeepSearch,FindDataset,FDARecallsDataset,0.0,9
Grok DeepSearch,FindDataset,IPODataset,0.0,9
Grok DeepSearch,FindDataset,ParameterXTrainingSizeForGPT2Performance,0.0,9
Grok DeepSearch,FindDataset,WorldBankGDPGrowth,1.0,9
Grok DeepSearch,FindNumber,AltMeatMarketSize,0.0,9
Grok DeepSearch,FindNumber,ChipPowerConsumption,1.0,9
Grok DeepSearch,FindNumber,DeepseekH100s,1.0,9
Grok DeepSearch,FindNumber,DropboxTeamsMarch2024,1.0,9
Grok DeepSearch,FindNumber,ExcessCovidDeathsUK2023,0.0,9
Grok DeepSearch,FindNumber,FDARecalls,0.0,9
Grok DeepSearch,FindNumber,FTXStakeAnthropic,1.0,9
Grok DeepSearch,FindNumber,GpqaPerformance,0.0,9
Grok DeepSearch,FindNumber,IPOs2007,1.0,9
Grok DeepSearch,FindNumber,InstagramRevenue2021,0.0,9
Grok DeepSearch,FindNumber,Iveco2021Scope1Emissions,1.0,9
Grok DeepSearch,FindNumber,NotFound,1.0,9
Grok DeepSearch,FindNumber,NvidiaDropAfterEarningsCall,1.0,9
Grok DeepSearch,FindNumber,OpenAIApiARRJune2023,0.0,9
Grok DeepSearch,FindNumber,PayingSlackUsers,1.0,9
Grok DeepSearch,FindNumber,SingaporeGdp2023,1.0,9
Grok DeepSearch,FindNumber,VW2022EmissionsReduction,0.0,9
Grok DeepSearch,FindNumber,WorldBankGDPTurkmenistan,0.0,9
Grok DeepSearch,FindOriginalSource,AiGeneratedPropaganda,0.0,9
Grok DeepSearch,FindOriginalSource,AmericansTargetedByPhoneBasedScams,0.0,9
Grok DeepSearch,FindOriginalSource,ChatGPTPlusSubscribers,0.0,9
Grok DeepSearch,FindOriginalSource,CybercrimeLosses2020,1.0,9
Grok DeepSearch,FindOriginalSource,CybersecurityTalentGap,1.0,9
Grok DeepSearch,FindOriginalSource,DeepfakeIncrease,0.0,9
Grok DeepSearch,FindOriginalSource,FTXStakeInAnthropic,0.0,9
Grok DeepSearch,FindOriginalSource,GlobalCostOfCyberattacks,0.0,9
Grok DeepSearch,FindOriginalSource,PhishingLinkClicksIncrease,0.0,9
Grok DeepSearch,FindOriginalSource,RansomwarePayoutIncrease,1.0,9
Grok DeepSearch,FindOriginalSource,SocialCostOfPhoneBasedScams,0.0,9
Grok DeepSearch,FindOriginalSource,SolarWinds,1.0,9
Grok DeepSearch,GatherEvidence,AgentCybersecScaffold,0.0,9
Grok DeepSearch,GatherEvidence,AiForecastingVsHumans,0.0,9
Grok DeepSearch,GatherEvidence,AiResearchAutomationImpact,0.0,9
Grok DeepSearch,GatherEvidence,DeepSeekSafetyDelays,0.0,9
Grok DeepSearch,GatherEvidence,FrontierMathDifficulty,0.0,9
Grok DeepSearch,GatherEvidence,OpenAiCurrentProjects,0.0,9
Grok DeepSearch,GatherEvidence,SchmidhuberPoliticalViews,0.0,9
Grok DeepSearch,PopulateReferenceClass,CurrentAIModelsAPI,0.25,9
Grok DeepSearch,PopulateReferenceClass,CyberoffenseBenchmarks,0.5,9
Grok DeepSearch,PopulateReferenceClass,FederalDepartmentsCyberBreach,0.8571428571428571,9
Grok DeepSearch,PopulateReferenceClass,ItalianParties,0.0975609756097561,9
Grok DeepSearch,PopulateReferenceClass,NotableCybersecurityIncidents,0.3333333333333333,9
Grok DeepSearch,PopulateReferenceClass,NuclearPowerPlantsUnderConstruction,0.4,9
Grok DeepSearch,PopulateReferenceClass,Pokemon,0.5294117647058824,9
Grok DeepSearch,ValidateClaim,ChatGPTEnergy,0.3,9
Grok DeepSearch,ValidateClaim,MedicaidFraud,1.0,9
Grok DeepSearch,ValidateClaim,MexicanImpunityRate,0.1999999999999999,9
Grok DeepSearch,ValidateClaim,TeslaFatalities,0.3535353535353535,9
ChatGPT o3 Search,CompileDataset,AirTravelBusiestDays,0.8333333333333334,9
ChatGPT o3 Search,CompileDataset,Companies100bProfitDataset,1.0,9
ChatGPT o3 Search,CompileDataset,CybersecurityCompanyFinancialsDataset,1.0,9
ChatGPT o3 Search,CompileDataset,ReasoningModelApiCosts,0.3333333333333332,9
ChatGPT o3 Search,CompileDataset,SoftwareDeveloperJobs,1.0,9
ChatGPT o3 Search,CompileDataset,SpecialOlympicMedalsDataset,0.0,9
ChatGPT o3 Search,CompileDataset,UncontrolledRocketReentriesDataset,0.8333333333333333,9
ChatGPT o3 Search,DeriveNumber,AirTravelThanksgiving2024,1.0,9
ChatGPT o3 Search,DeriveNumber,FrontierTokensPerParam2024,0.0,9
ChatGPT o3 Search,DeriveNumber,HighestGDPPerCow2023,1.0,9
ChatGPT o3 Search,DeriveNumber,IvecoEmissionsReduction,1.0,9
ChatGPT o3 Search,DeriveNumber,NasdaqAIIndexVsNasdaq2024,0.0,9
ChatGPT o3 Search,DeriveNumber,OpenModelMMLULag,1.0,9
ChatGPT o3 Search,DeriveNumber,SoftwareDeveloperSalaries2021To2023,0.0,9
ChatGPT o3 Search,DeriveNumber,TrumpEOs,1.0,9
ChatGPT o3 Search,FindDataset,ChineseAiLabs,1.0,9
ChatGPT o3 Search,FindDataset,ChineseDisposableIncome,1.0,9
ChatGPT o3 Search,FindDataset,ChineseHouseholdSavingsRate,1.0,9
ChatGPT o3 Search,FindDataset,ContainerTransitTimes,0.0,9
ChatGPT o3 Search,FindDataset,CybenchFirstSolveTimes,0.0,9
ChatGPT o3 Search,FindDataset,CyberEvents,0.0,9
ChatGPT o3 Search,FindDataset,DeepfakeIncidents,0.5,9
ChatGPT o3 Search,FindDataset,FDARecallsDataset,1.0,9
ChatGPT o3 Search,FindDataset,IPODataset,1.0,9
ChatGPT o3 Search,FindDataset,ParameterXTrainingSizeForGPT2Performance,0.0,9
ChatGPT o3 Search,FindDataset,WorldBankGDPGrowth,1.0,9
ChatGPT o3 Search,FindNumber,AltMeatMarketSize,1.0,9
ChatGPT o3 Search,FindNumber,ChipPowerConsumption,1.0,9
ChatGPT o3 Search,FindNumber,DeepseekH100s,0.0,9
ChatGPT o3 Search,FindNumber,DropboxTeamsMarch2024,1.0,9
ChatGPT o3 Search,FindNumber,ExcessCovidDeathsUK2023,0.0,9
ChatGPT o3 Search,FindNumber,FDARecalls,0.0,9
ChatGPT o3 Search,FindNumber,FTXStakeAnthropic,1.0,9
ChatGPT o3 Search,FindNumber,GpqaPerformance,0.0,9
ChatGPT o3 Search,FindNumber,IPOs2007,1.0,9
ChatGPT o3 Search,FindNumber,InstagramRevenue2021,1.0,9
ChatGPT o3 Search,FindNumber,Iveco2021Scope1Emissions,1.0,9
ChatGPT o3 Search,FindNumber,NotFound,1.0,9
ChatGPT o3 Search,FindNumber,NvidiaDropAfterEarningsCall,1.0,9
ChatGPT o3 Search,FindNumber,OpenAIApiARRJune2023,1.0,9
ChatGPT o3 Search,FindNumber,PayingSlackUsers,0.0,9
ChatGPT o3 Search,FindNumber,SingaporeGdp2023,1.0,9
ChatGPT o3 Search,FindNumber,VW2022EmissionsReduction,1.0,9
ChatGPT o3 Search,FindNumber,WorldBankGDPTurkmenistan,0.0,9
ChatGPT o3 Search,FindOriginalSource,AiGeneratedPropaganda,0.0,9
ChatGPT o3 Search,FindOriginalSource,AmericansTargetedByPhoneBasedScams,0.0,9
ChatGPT o3 Search,FindOriginalSource,ChatGPTPlusSubscribers,0.0,9
ChatGPT o3 Search,FindOriginalSource,CybercrimeLosses2020,1.0,9
ChatGPT o3 Search,FindOriginalSource,CybersecurityTalentGap,1.0,9
ChatGPT o3 Search,FindOriginalSource,DeepfakeIncrease,0.0,9
ChatGPT o3 Search,FindOriginalSource,FTXStakeInAnthropic,1.0,9
ChatGPT o3 Search,FindOriginalSource,GlobalCostOfCyberattacks,0.0,9
ChatGPT o3 Search,FindOriginalSource,PhishingLinkClicksIncrease,1.0,9
ChatGPT o3 Search,FindOriginalSource,RansomwarePayoutIncrease,1.0,9
ChatGPT o3 Search,FindOriginalSource,SocialCostOfPhoneBasedScams,0.0,9
ChatGPT o3 Search,FindOriginalSource,SolarWinds,1.0,9
ChatGPT o3 Search,GatherEvidence,AgentCybersecScaffold,0.0,9
ChatGPT o3 Search,GatherEvidence,AiForecastingVsHumans,0.0,9
ChatGPT o3 Search,GatherEvidence,AiResearchAutomationImpact,0.0,9
ChatGPT o3 Search,GatherEvidence,DeepSeekSafetyDelays,0.0,9
ChatGPT o3 Search,GatherEvidence,FrontierMathDifficulty,0.5,9
ChatGPT o3 Search,GatherEvidence,OpenAiCurrentProjects,0.0,9
ChatGPT o3 Search,GatherEvidence,SchmidhuberPoliticalViews,0.0,9
ChatGPT o3 Search,PopulateReferenceClass,CurrentAIModelsAPI,0.25,9
ChatGPT o3 Search,PopulateReferenceClass,CyberoffenseBenchmarks,0.0,9
ChatGPT o3 Search,PopulateReferenceClass,FederalDepartmentsCyberBreach,0.9285714285714286,9
ChatGPT o3 Search,PopulateReferenceClass,ItalianParties,0.2195121951219512,9
ChatGPT o3 Search,PopulateReferenceClass,NotableCybersecurityIncidents,0.4444444444444444,9
ChatGPT o3 Search,PopulateReferenceClass,NuclearPowerPlantsUnderConstruction,0.2,9
ChatGPT o3 Search,PopulateReferenceClass,Pokemon,0.7058823529411764,9
ChatGPT o3 Search,ValidateClaim,ChatGPTEnergy,0.4,9
ChatGPT o3 Search,ValidateClaim,MedicaidFraud,1.0,9
ChatGPT o3 Search,ValidateClaim,MexicanImpunityRate,0.6000000000000001,9
ChatGPT o3 Search,ValidateClaim,TeslaFatalities,0.8585858585858586,9
DeepSeek with Web Search,CompileDataset,AirTravelBusiestDays,0.2222222222222222,2
DeepSeek with Web Search,CompileDataset,Companies100bProfitDataset,1.0,2
DeepSeek with Web Search,CompileDataset,CybersecurityCompanyFinancialsDataset,1.0,2
DeepSeek with Web Search,CompileDataset,ReasoningModelApiCosts,0.0,2
DeepSeek with Web Search,CompileDataset,SoftwareDeveloperJobs,0.0,2
DeepSeek with Web Search,CompileDataset,SpecialOlympicMedalsDataset,0.0,2
DeepSeek with Web Search,CompileDataset,UncontrolledRocketReentriesDataset,0.5714285714285714,2
DeepSeek with Web Search,DeriveNumber,AirTravelThanksgiving2024,0.0,2
DeepSeek with Web Search,DeriveNumber,FrontierTokensPerParam2024,0.0,1
DeepSeek with Web Search,DeriveNumber,HighestGDPPerCow2023,0.0,2
DeepSeek with Web Search,DeriveNumber,IvecoEmissionsReduction,0.0,2
DeepSeek with Web Search,DeriveNumber,NasdaqAIIndexVsNasdaq2024,0.0,2
DeepSeek with Web Search,DeriveNumber,OpenModelMMLULag,0.0,2
DeepSeek with Web Search,DeriveNumber,SoftwareDeveloperSalaries2021To2023,0.0,2
DeepSeek with Web Search,DeriveNumber,TrumpEOs,0.0,2
DeepSeek with Web Search,FindDataset,ChineseAiLabs,0.0,2
DeepSeek with Web Search,FindDataset,ChineseDisposableIncome,0.0,2
DeepSeek with Web Search,FindDataset,ChineseHouseholdSavingsRate,1.0,2
DeepSeek with Web Search,FindDataset,ContainerTransitTimes,0.0,2
DeepSeek with Web Search,FindDataset,CybenchFirstSolveTimes,0.0,2
DeepSeek with Web Search,FindDataset,CyberEvents,0.0,2
DeepSeek with Web Search,FindDataset,DeepfakeIncidents,0.0,2
DeepSeek with Web Search,FindDataset,FDARecallsDataset,1.0,2
DeepSeek with Web Search,FindDataset,IPODataset,0.0,2
DeepSeek with Web Search,FindDataset,ParameterXTrainingSizeForGPT2Performance,0.0,2
DeepSeek with Web Search,FindDataset,WorldBankGDPGrowth,0.0,1
DeepSeek with Web Search,FindNumber,AltMeatMarketSize,0.0,2
DeepSeek with Web Search,FindNumber,ChipPowerConsumption,1.0,2
DeepSeek with Web Search,FindNumber,DropboxTeamsMarch2024,0.0,2
DeepSeek with Web Search,FindNumber,ExcessCovidDeathsUK2023,0.0,2
DeepSeek with Web Search,FindNumber,FTXStakeAnthropic,1.0,2
DeepSeek with Web Search,FindNumber,GpqaPerformance,0.0,2
DeepSeek with Web Search,FindNumber,IPOs2007,0.0,2
DeepSeek with Web Search,FindNumber,InstagramRevenue2021,0.0,2
DeepSeek with Web Search,FindNumber,Iveco2021Scope1Emissions,0.0,2
DeepSeek with Web Search,FindNumber,NotFound,0.0,2
DeepSeek with Web Search,FindNumber,NvidiaDropAfterEarningsCall,1.0,2
DeepSeek with Web Search,FindNumber,PayingSlackUsers,1.0,2
DeepSeek with Web Search,FindNumber,SingaporeGdp2023,0.0,2
DeepSeek with Web Search,FindNumber,VW2022EmissionsReduction,0.0,2
DeepSeek with Web Search,FindNumber,WorldBankGDPTurkmenistan,0.0,2
DeepSeek with Web Search,FindOriginalSource,AiGeneratedPropaganda,0.0,2
DeepSeek with Web Search,FindOriginalSource,AmericansTargetedByPhoneBasedScams,0.0,2
DeepSeek with Web Search,FindOriginalSource,ChatGPTPlusSubscribers,0.0,2
DeepSeek with Web Search,FindOriginalSource,CybercrimeLosses2020,1.0,2
DeepSeek with Web Search,FindOriginalSource,CybersecurityTalentGap,1.0,2
DeepSeek with Web Search,FindOriginalSource,FTXStakeInAnthropic,0.0,2
DeepSeek with Web Search,FindOriginalSource,GlobalCostOfCyberattacks,0.0,2
DeepSeek with Web Search,FindOriginalSource,PhishingLinkClicksIncrease,0.0,2
DeepSeek with Web Search,FindOriginalSource,RansomwarePayoutIncrease,0.0,2
DeepSeek with Web Search,FindOriginalSource,SocialCostOfPhoneBasedScams,0.0,2
DeepSeek with Web Search,FindOriginalSource,SolarWinds,0.0,2
DeepSeek with Web Search,GatherEvidence,AgentCybersecScaffold,0.0,2
DeepSeek with Web Search,GatherEvidence,AiForecastingVsHumans,0.0,2
DeepSeek with Web Search,GatherEvidence,AiResearchAutomationImpact,0.0,2
DeepSeek with Web Search,GatherEvidence,DeepSeekSafetyDelays,0.0,2
DeepSeek with Web Search,GatherEvidence,FrontierMathDifficulty,0.0,2
DeepSeek with Web Search,GatherEvidence,SchmidhuberPoliticalViews,0.0,2
DeepSeek with Web Search,PopulateReferenceClass,CyberoffenseBenchmarks,0.0,2
DeepSeek with Web Search,PopulateReferenceClass,FederalDepartmentsCyberBreach,0.2857142857142857,2
DeepSeek with Web Search,PopulateReferenceClass,ItalianParties,0.2439024390243902,2
DeepSeek with Web Search,PopulateReferenceClass,NotableCybersecurityIncidents,0.6666666666666666,2
DeepSeek with Web Search,PopulateReferenceClass,NuclearPowerPlantsUnderConstruction,0.4444444444444444,2
DeepSeek with Web Search,PopulateReferenceClass,Pokemon,0.1666666666666666,2
DeepSeek with Web Search,ValidateClaim,ChatGPTEnergy,0.5,2
DeepSeek with Web Search,ValidateClaim,MedicaidFraud,0.9444444444444444,2
DeepSeek with Web Search,ValidateClaim,MexicanImpunityRate,0.1,2
DeepSeek with Web Search,ValidateClaim,TeslaFatalities,0.505050505050505,2
Gemini 2.5 Pro with Web Search,CompileDataset,AirTravelBusiestDays,0.1666666666666666,2
Gemini 2.5 Pro with Web Search,CompileDataset,Companies100bProfitDataset,1.0,2
Gemini 2.5 Pro with Web Search,CompileDataset,CybersecurityCompanyFinancialsDataset,1.0,2
Gemini 2.5 Pro with Web Search,CompileDataset,ReasoningModelApiCosts,0.5333333333333333,2
Gemini 2.5 Pro with Web Search,CompileDataset,SoftwareDeveloperJobs,0.0,2
Gemini 2.5 Pro with Web Search,CompileDataset,SpecialOlympicMedalsDataset,0.1666666666666666,2
Gemini 2.5 Pro with Web Search,CompileDataset,UncontrolledRocketReentriesDataset,0.7272727272727273,2
Gemini 2.5 Pro with Web Search,DeriveNumber,AirTravelThanksgiving2024,0.0,2
Gemini 2.5 Pro with Web Search,DeriveNumber,HighestGDPPerCow2023,0.0,2
Gemini 2.5 Pro with Web Search,DeriveNumber,IvecoEmissionsReduction,0.0,2
Gemini 2.5 Pro with Web Search,DeriveNumber,NasdaqAIIndexVsNasdaq2024,0.0,2
Gemini 2.5 Pro with Web Search,DeriveNumber,OpenModelMMLULag,0.0,2
Gemini 2.5 Pro with Web Search,DeriveNumber,SoftwareDeveloperSalaries2021To2023,0.0,2
Gemini 2.5 Pro with Web Search,DeriveNumber,TrumpEOs,0.0,2
Gemini 2.5 Pro with Web Search,FindDataset,ChineseAiLabs,0.0,2
Gemini 2.5 Pro with Web Search,FindDataset,ChineseDisposableIncome,0.0,2
Gemini 2.5 Pro with Web Search,FindDataset,ChineseHouseholdSavingsRate,1.0,2
Gemini 2.5 Pro with Web Search,FindDataset,ContainerTransitTimes,0.0,2
Gemini 2.5 Pro with Web Search,FindDataset,CybenchFirstSolveTimes,0.0,2
Gemini 2.5 Pro with Web Search,FindDataset,CyberEvents,0.0,2
Gemini 2.5 Pro with Web Search,FindDataset,DeepfakeIncidents,0.0,2
Gemini 2.5 Pro with Web Search,FindDataset,FDARecallsDataset,1.0,2
Gemini 2.5 Pro with Web Search,FindDataset,IPODataset,1.0,2
Gemini 2.5 Pro with Web Search,FindDataset,ParameterXTrainingSizeForGPT2Performance,0.0,2
Gemini 2.5 Pro with Web Search,FindNumber,AltMeatMarketSize,0.0,2
Gemini 2.5 Pro with Web Search,FindNumber,ChipPowerConsumption,0.0,2
Gemini 2.5 Pro with Web Search,FindNumber,DropboxTeamsMarch2024,0.0,2
Gemini 2.5 Pro with Web Search,FindNumber,ExcessCovidDeathsUK2023,0.0,2
Gemini 2.5 Pro with Web Search,FindNumber,FTXStakeAnthropic,1.0,2
Gemini 2.5 Pro with Web Search,FindNumber,GpqaPerformance,0.0,2
Gemini 2.5 Pro with Web Search,FindNumber,IPOs2007,1.0,2
Gemini 2.5 Pro with Web Search,FindNumber,InstagramRevenue2021,0.0,2
Gemini 2.5 Pro with Web Search,FindNumber,Iveco2021Scope1Emissions,0.0,2
Gemini 2.5 Pro with Web Search,FindNumber,NotFound,0.0,2
Gemini 2.5 Pro with Web Search,FindNumber,NvidiaDropAfterEarningsCall,0.0,2
Gemini 2.5 Pro with Web Search,FindNumber,PayingSlackUsers,1.0,2
Gemini 2.5 Pro with Web Search,FindNumber,SingaporeGdp2023,1.0,2
Gemini 2.5 Pro with Web Search,FindNumber,VW2022EmissionsReduction,1.0,2
Gemini 2.5 Pro with Web Search,FindNumber,WorldBankGDPTurkmenistan,0.0,2
Gemini 2.5 Pro with Web Search,FindOriginalSource,AiGeneratedPropaganda,0.0,2
Gemini 2.5 Pro with Web Search,FindOriginalSource,AmericansTargetedByPhoneBasedScams,0.0,2
Gemini 2.5 Pro with Web Search,FindOriginalSource,ChatGPTPlusSubscribers,0.0,2
Gemini 2.5 Pro with Web Search,FindOriginalSource,CybercrimeLosses2020,1.0,2
Gemini 2.5 Pro with Web Search,FindOriginalSource,CybersecurityTalentGap,1.0,2
Gemini 2.5 Pro with Web Search,FindOriginalSource,FTXStakeInAnthropic,1.0,2
Gemini 2.5 Pro with Web Search,FindOriginalSource,GlobalCostOfCyberattacks,0.0,2
Gemini 2.5 Pro with Web Search,FindOriginalSource,PhishingLinkClicksIncrease,1.0,2
Gemini 2.5 Pro with Web Search,FindOriginalSource,RansomwarePayoutIncrease,0.0,2
Gemini 2.5 Pro with Web Search,FindOriginalSource,SocialCostOfPhoneBasedScams,0.0,2
Gemini 2.5 Pro with Web Search,FindOriginalSource,SolarWinds,0.0,2
Gemini 2.5 Pro with Web Search,GatherEvidence,AgentCybersecScaffold,0.0,2
Gemini 2.5 Pro with Web Search,GatherEvidence,AiForecastingVsHumans,0.0,2
Gemini 2.5 Pro with Web Search,GatherEvidence,AiResearchAutomationImpact,0.0,2
Gemini 2.5 Pro with Web Search,GatherEvidence,DeepSeekSafetyDelays,0.0,2
Gemini 2.5 Pro with Web Search,GatherEvidence,FrontierMathDifficulty,0.5,2
Gemini 2.5 Pro with Web Search,GatherEvidence,SchmidhuberPoliticalViews,0.0,2
Gemini 2.5 Pro with Web Search,PopulateReferenceClass,CyberoffenseBenchmarks,0.3333333333333333,2
Gemini 2.5 Pro with Web Search,PopulateReferenceClass,FederalDepartmentsCyberBreach,0.9285714285714286,2
Gemini 2.5 Pro with Web Search,PopulateReferenceClass,ItalianParties,0.3658536585365853,2
Gemini 2.5 Pro with Web Search,PopulateReferenceClass,NotableCybersecurityIncidents,0.4444444444444444,2
Gemini 2.5 Pro with Web Search,PopulateReferenceClass,NuclearPowerPlantsUnderConstruction,0.5714285714285715,2
Gemini 2.5 Pro with Web Search,PopulateReferenceClass,Pokemon,0.6666666666666665,2
Gemini 2.5 Pro with Web Search,ValidateClaim,ChatGPTEnergy,0.1999999999999999,2
Gemini 2.5 Pro with Web Search,ValidateClaim,MedicaidFraud,0.9444444444444444,2
Gemini 2.5 Pro with Web Search,ValidateClaim,MexicanImpunityRate,0.1,2
Gemini 2.5 Pro with Web Search,ValidateClaim,TeslaFatalities,0.505050505050505,2


==> analysis/pyproject.toml <==
[project]
name = "analysis"
version = "0.1.0"
description = "Add your description here"
readme = "README.md"
requires-python = ">=3.10"
dependencies = [
    "dotenv>=0.9.9",
    "ipykernel>=6.29.5",
    "ipython>=8.35.0",
    "load-dotenv>=0.1.0",
    "matplotlib>=3.10.1",
    "pandas>=2.2.3",
    "psycopg2-binary>=2.9.10",
    "scipy>=1.15.2",
    "seaborn>=0.13.2",
    "sqlalchemy>=2.0.40",
]

